DRAWNAPART: A Device Identification Technique based on Remote GPU Fingerprinting

Browser fingerprinting aims to identify users or their devices, through scripts that execute in the users' browser and collect information on software or hardware characteristics. It is used to track users or as an additional means of identification to improve security. In this paper, we report on a new technique that can significantly extend the tracking time of fingerprint-based tracking methods. Our technique, which we call DrawnApart, is a new GPU fingerprinting technique that identifies a device based on the unique properties of its GPU stack. Specifically, we show that variations in speed among the multiple execution units that comprise a GPU can serve as a reliable and robust device signature, which can be collected using unprivileged JavaScript. We investigate the accuracy of DrawnApart under two scenarios. In the first scenario, our controlled experiments confirm that the technique is effective in distinguishing devices with similar hardware and software configurations, even when they are considered identical by current state-of-the-art fingerprinting algorithms. In the second scenario, we integrate a one-shot learning version of our technique into a state-of-the-art browser fingerprint tracking algorithm. We verify our technique through a large-scale experiment involving data collected from over 2,500 crowd-sourced devices over a period of several months and show it provides a boost of up to 67% to the median tracking duration, compared to the state-of-the-art method. DrawnApart makes two contributions to the state of the art in browser fingerprinting. On the conceptual front, it is the first work that explores the manufacturing differences between identical GPUs and the first to exploit these differences in a privacy context. On the practical front, it demonstrates a robust technique for distinguishing between machines with identical hardware and software configurations.

==> figures/accuracy_vs_points_and_time.csv <==
num_of_points,num_of_stalls_per_point,accuracy,fingerprint_time
#gen3 onscreen
16,1,0.5581149149149149,0.2748584316857913
16,2,0.6075848303393213,0.5473312684626899
16,3,0.6065868263473054,0.8033214431163573
16,4,0.6758483033932136,1.0999424131812077
16,5,0.9035928143712575,1.6970810229490148
16,6,0.8818363273453095,2.7834098263491716
16,7,0.8800399201596806,3.867143229536081
16,8,0.9027944111776447,4.9531197105827385
16,9,0.9011976047904191,6.038833595804025
16,10,0.8896207584830339,7.124599711571498
16,11,0.9371279175126265,8.211378837806194
16,12,0.9287425149700599,9.295895588821304
16,13,0.9239520958083833,10.38312456088044
16,14,0.8994011976047904,11.470123034939839
16,15,0.8630738522954091,12.557891562866523
16,16,0.9137724550898204,13.690524228550391
16,17,0.8265469061876247,14.751117553869996
16,18,0.8469061876247505,16.21972893613979
16,19,0.8890219560878243,16.923107434145784
16,20,0.8558297976163892,18.008322903604583
16,21,0.8798806698327238,19.09503369746746
16,22,0.8393680167597765,20.181475934988867
16,23,0.8150895865821873,21.26695869834235
16,24,0.8306942752740559,22.352919214347466
16,25,0.887397142177015,23.44174215064948
16,26,0.8414995428646914,24.528841041710628
16,27,0.7638239979011675,25.613558840995097
16,28,0.8700298194713089,26.697774548805462
16,29,0.8297058823529412,27.78582574857392
16,30,0.8010372282596123,28.8705087785258


#gen4 offscreen
2,1,12.7,0.076
3,1,16.3,0.095
4,1,23.7,0.121
5,1,20.1,0.158
6,1,19.3,0.211
7,1,35.3,0.282
8,1,43.1,0.413
9,1,50.4,0.683
10,1,56.2,2.172
11,1,54.6,4.548


==> figures/fps_avg_tracking_da.csv <==
tracking_duration,cdf
7.0,1.0
7.0,0.9994897959183674
7.0,0.9989795918367347
7.0,0.9984693877551021
7.0,0.9979591836734694
7.0,0.9974489795918368
7.0,0.996938775510204
7.0,0.9964285714285714
7.0,0.9959183673469387
7.0,0.9954081632653061
7.0,0.9948979591836735
7.0,0.9943877551020408
7.0,0.9938775510204082
7.0,0.9933673469387755
7.0,0.9928571428571429
7.0,0.9923469387755102
7.0,0.9918367346938776
7.0,0.9913265306122448
7.0,0.9908163265306122
7.0,0.9903061224489796
7.0,0.9897959183673469
7.0,0.9892857142857143
7.0,0.9887755102040816
7.0,0.988265306122449
7.0,0.9877551020408163
7.0,0.9872448979591837
7.0,0.986734693877551
7.0,0.9862244897959184
7.0,0.9857142857142858
7.0,0.985204081632653
7.0,0.9846938775510204
7.0,0.9841836734693877
7.0,0.9836734693877551
7.0,0.9831632653061224
7.0,0.9826530612244898
7.0,0.9821428571428571
7.0,0.9816326530612245
7.0,0.9811224489795919
7.0,0.9806122448979592
7.0,0.9801020408163266
7.0,0.9795918367346939
7.0,0.9790816326530613
7.0,0.9785714285714285
7.0,0.9780612244897959
7.0,0.9775510204081632
7.0,0.9770408163265306
7.0,0.976530612244898
7.0,0.9760204081632653
7.0,0.9755102040816327
7.0,0.975
7.0,0.9744897959183674
7.0,0.9739795918367347
7.0,0.9734693877551021
7.0,0.9729591836734693
7.0,0.9724489795918367
7.0,0.9719387755102041
7.0,0.9714285714285714
7.0,0.9709183673469388
7.0,0.9704081632653061
7.0,0.9698979591836735
7.0,0.9693877551020408
7.0,0.9688775510204082
7.0,0.9683673469387755
7.0,0.9678571428571429
7.0,0.9673469387755103
7.0,0.9668367346938775
7.0,0.9663265306122449
7.0,0.9658163265306122
7.0,0.9653061224489796
7.0,0.9647959183673469
7.0,0.9642857142857143
7.0,0.9637755102040816
7.0,0.963265306122449
7.0,0.9627551020408163
7.0,0.9622448979591837
7.0,0.9617346938775511
7.0,0.9612244897959183
7.0,0.9607142857142857
7.0,0.960204081632653
7.0,0.9596938775510204
7.0,0.9591836734693877
7.0,0.9586734693877551
7.0,0.9581632653061225
7.0,0.9576530612244898
7.0,0.9571428571428572
7.0,0.9566326530612245
7.0,0.9561224489795919
7.0,0.9556122448979592
7.0,0.9551020408163265
7.0,0.9545918367346938
7.0,0.9540816326530612
7.0,0.9535714285714285
7.0,0.9530612244897959
7.0,0.9525510204081633
7.0,0.9520408163265306
7.0,0.951530612244898
7.0,0.9510204081632653
7.0,0.9505102040816327
7.0,0.95
7.0,0.9494897959183674
7.0,0.9489795918367347
7.0,0.948469387755102
7.0,0.9479591836734694
7.0,0.9474489795918367
7.0,0.9469387755102041
7.0,0.9464285714285714
7.0,0.9459183673469388
7.0,0.9454081632653061
7.0,0.9448979591836735
7.0,0.9443877551020408
7.0,0.9438775510204082
7.0,0.9433673469387756
7.0,0.9428571428571428
7.0,0.9423469387755102
7.0,0.9418367346938775
7.0,0.9413265306122449
7.0,0.9408163265306122
7.0,0.9403061224489796
7.0,0.939795918367347
7.0,0.9392857142857143
7.0,0.9387755102040817
7.0,0.938265306122449
7.0,0.9377551020408164
7.0,0.9372448979591836
7.0,0.936734693877551
7.0,0.9362244897959183
7.0,0.9357142857142857
7.0,0.935204081632653
7.0,0.9346938775510204
7.0,0.9341836734693878
7.0,0.9336734693877551
7.0,0.9331632653061225
7.0,0.9326530612244898
7.0,0.9321428571428572
7.0,0.9316326530612244
7.0,0.9311224489795918
7.0,0.9306122448979592
7.0,0.9301020408163265
7.0,0.9295918367346939
7.0,0.9290816326530612
7.0,0.9285714285714286
7.0,0.9280612244897959
7.0,0.9275510204081633
7.0,0.9270408163265306
7.0,0.926530612244898
7.0,0.9260204081632653
7.0,0.9255102040816326
7.0,0.925
7.0,0.9244897959183673
7.0,0.9239795918367347
7.0,0.923469387755102
7.0,0.9229591836734694
7.0,0.9224489795918367
7.0,0.9219387755102041
7.0,0.9214285714285715
7.0,0.9209183673469388
7.0,0.9204081632653062
7.0,0.9198979591836735
7.0,0.9193877551020408
7.0,0.9188775510204081
7.0,0.9183673469387755
7.0,0.9178571428571428
7.0,0.9173469387755102
7.0,0.9168367346938775
7.0,0.9163265306122449
7.0,0.9158163265306123
7.0,0.9153061224489796
7.0,0.914795918367347
7.0,0.9142857142857143
7.0,0.9137755102040817
7.0,0.9132653061224489
7.0,0.9127551020408163
7.0,0.9122448979591837
7.0,0.911734693877551
7.0,0.9112244897959184
7.0,0.9107142857142857
7.0,0.9102040816326531
7.0,0.9096938775510204
7.0,0.9091836734693878
7.0,0.9086734693877551
7.0,0.9081632653061225
7.0,0.9076530612244897
7.0,0.9071428571428571
7.0,0.9066326530612245
7.0,0.9061224489795918
7.0,0.9056122448979592
7.0,0.9051020408163265
7.0,0.9045918367346939
7.0,0.9040816326530612
7.0,0.9035714285714286
7.0,0.903061224489796
7.0,0.9025510204081633
7.0,0.9020408163265307
7.0,0.9015306122448979
7.0,0.9010204081632653
7.0,0.9005102040816326
7.0,0.9
7.0,0.8994897959183673
7.0,0.8989795918367347
8.75,0.898469387755102
8.75,0.8979591836734694
9.0,0.8974489795918368
9.333333333333332,0.8969387755102041
9.333333333333332,0.8964285714285715
9.333333333333332,0.8959183673469387
9.333333333333332,0.8954081632653061
9.333333333333332,0.8948979591836734
9.333333333333332,0.8943877551020408
9.333333333333332,0.8938775510204082
9.333333333333332,0.8933673469387755
9.333333333333332,0.8928571428571429
9.333333333333332,0.8923469387755102
9.333333333333332,0.8918367346938776
10.0,0.8913265306122449
10.5,0.8908163265306123
10.5,0.8903061224489796
10.5,0.889795918367347
10.5,0.8892857142857142
10.5,0.8887755102040816
10.5,0.888265306122449
10.5,0.8877551020408163
10.5,0.8872448979591837
10.5,0.886734693877551
10.5,0.8862244897959184
10.5,0.8857142857142857
10.5,0.8852040816326531
10.5,0.8846938775510205
10.5,0.8841836734693878
10.5,0.8836734693877552
10.5,0.8831632653061224
10.5,0.8826530612244898
10.5,0.8821428571428571
10.5,0.8816326530612245
10.5,0.8811224489795918
10.5,0.8806122448979592
10.5,0.8801020408163265
10.5,0.8795918367346939
10.5,0.8790816326530613
10.5,0.8785714285714286
10.5,0.878061224489796
10.5,0.8775510204081632
10.5,0.8770408163265306
10.5,0.8765306122448979
10.5,0.8760204081632653
10.5,0.8755102040816327
10.5,0.875
10.5,0.8744897959183673
10.5,0.8739795918367347
10.5,0.8734693877551021
10.5,0.8729591836734694
10.5,0.8724489795918368
10.5,0.871938775510204
10.5,0.8714285714285714
10.5,0.8709183673469387
10.5,0.8704081632653061
11.200000000000001,0.8698979591836735
11.200000000000001,0.8693877551020408
11.200000000000001,0.8688775510204082
11.200000000000001,0.8683673469387755
11.200000000000001,0.8678571428571429
11.666666666666668,0.8673469387755102
11.666666666666668,0.8668367346938776
11.666666666666668,0.866326530612245
11.666666666666668,0.8658163265306122
11.666666666666668,0.8653061224489795
11.666666666666668,0.8647959183673469
11.666666666666668,0.8642857142857143
11.666666666666668,0.8637755102040816
11.666666666666668,0.863265306122449
11.666666666666668,0.8627551020408163
11.666666666666668,0.8622448979591837
11.666666666666668,0.861734693877551
11.666666666666668,0.8612244897959184
11.666666666666668,0.8607142857142858
11.666666666666668,0.860204081632653
11.666666666666668,0.8596938775510204
11.666666666666668,0.8591836734693877
11.666666666666668,0.8586734693877551
11.666666666666668,0.8581632653061224
11.666666666666668,0.8576530612244898
11.666666666666668,0.8571428571428572
11.666666666666668,0.8566326530612245
11.666666666666668,0.8561224489795918
12.25,0.8556122448979592
12.25,0.8551020408163266
12.25,0.8545918367346939
12.25,0.8540816326530613
12.25,0.8535714285714285
12.25,0.8530612244897959
12.25,0.8525510204081632
12.6,0.8520408163265306
12.6,0.851530612244898
12.6,0.8510204081632653
12.6,0.8505102040816327
12.6,0.85
12.6,0.8494897959183674
14.0,0.8489795918367347
14.0,0.8484693877551021
14.0,0.8479591836734695
14.0,0.8474489795918367
14.0,0.846938775510204
14.0,0.8464285714285714
14.0,0.8459183673469388
14.0,0.8454081632653061
14.0,0.8448979591836735
14.0,0.8443877551020408
14.0,0.8438775510204082
14.0,0.8433673469387755
14.0,0.8428571428571429
14.0,0.8423469387755103
14.0,0.8418367346938775
14.0,0.8413265306122449
14.0,0.8408163265306122
14.0,0.8403061224489796
14.0,0.8397959183673469
14.0,0.8392857142857143
14.0,0.8387755102040817
14.0,0.838265306122449
14.0,0.8377551020408163
14.0,0.8372448979591837
14.0,0.8367346938775511
14.0,0.8362244897959183
14.0,0.8357142857142857
14.0,0.835204081632653
14.0,0.8346938775510204
14.0,0.8341836734693877
14.0,0.8336734693877551
14.0,0.8331632653061225
14.0,0.8326530612244898
14.0,0.8321428571428572
14.0,0.8316326530612245
14.0,0.8311224489795919
14.0,0.8306122448979592
14.0,0.8301020408163265
14.0,0.8295918367346939
14.0,0.8290816326530612
14.0,0.8285714285714285
14.0,0.8280612244897959
14.0,0.8275510204081633
14.0,0.8270408163265306
14.0,0.826530612244898
14.0,0.8260204081632653
14.0,0.8255102040816327
14.0,0.825
14.0,0.8244897959183674
14.0,0.8239795918367347
14.0,0.823469387755102
14.0,0.8229591836734693
14.0,0.8224489795918367
14.0,0.8219387755102041
14.0,0.8214285714285714
14.0,0.8209183673469388
14.0,0.8204081632653062
14.0,0.8198979591836735
14.0,0.8193877551020408
14.0,0.8188775510204082
14.0,0.8183673469387756
14.0,0.8178571428571428
14.0,0.8173469387755102
14.0,0.8168367346938775
14.0,0.8163265306122449
14.0,0.8158163265306122
14.0,0.8153061224489796
14.0,0.814795918367347
14.0,0.8142857142857143
14.0,0.8137755102040816
14.0,0.813265306122449
14.0,0.8127551020408164
14.0,0.8122448979591836
14.0,0.811734693877551
14.0,0.8112244897959184
14.0,0.8107142857142857
14.0,0.810204081632653
14.0,0.8096938775510204
14.0,0.8091836734693878
14.0,0.8086734693877551
14.0,0.8081632653061225
14.0,0.8076530612244898
14.0,0.8071428571428572
14.0,0.8066326530612244
14.0,0.8061224489795918
14.0,0.8056122448979592
14.0,0.8051020408163265
14.0,0.8045918367346938
14.0,0.8040816326530612
14.0,0.8035714285714286
14.0,0.8030612244897959
14.0,0.8025510204081633
14.0,0.8020408163265307
14.0,0.801530612244898
14.0,0.8010204081632653
14.0,0.8005102040816326
14.0,0.8
14.0,0.7994897959183673
14.0,0.7989795918367347
14.0,0.798469387755102
14.0,0.7979591836734694
14.0,0.7974489795918367
14.0,0.7969387755102041
14.0,0.7964285714285715
14.0,0.7959183673469388
14.0,0.7954081632653061
14.0,0.7948979591836735
14.0,0.7943877551020408
14.0,0.7938775510204081
14.0,0.7933673469387755
14.0,0.7928571428571428
14.0,0.7923469387755102
14.0,0.7918367346938775
14.0,0.7913265306122449
14.0,0.7908163265306123
14.0,0.7903061224489796
14.0,0.789795918367347
14.0,0.7892857142857143
14.0,0.7887755102040817
14.0,0.7882653061224489
14.0,0.7877551020408163
14.0,0.7872448979591837
14.0,0.786734693877551
14.0,0.7862244897959183
14.0,0.7857142857142857
14.0,0.7852040816326531
14.0,0.7846938775510204
14.0,0.7841836734693878
14.0,0.7836734693877551
14.0,0.7831632653061225
14.0,0.7826530612244897
14.0,0.7821428571428571
14.0,0.7816326530612245
14.0,0.7811224489795918
14.0,0.7806122448979592
14.0,0.7801020408163265
14.0,0.7795918367346939
14.0,0.7790816326530612
14.0,0.7785714285714286
14.0,0.778061224489796
14.0,0.7775510204081633
14.0,0.7770408163265305
14.0,0.7765306122448979
14.0,0.7760204081632653
14.0,0.7755102040816326
14.0,0.775
14.0,0.7744897959183673
14.0,0.7739795918367347
14.0,0.773469387755102
14.0,0.7729591836734694
14.0,0.7724489795918368
14.0,0.7719387755102041
14.0,0.7714285714285715
14.0,0.7709183673469387
14.0,0.7704081632653061
14.0,0.7698979591836734
14.0,0.7693877551020408
14.0,0.7688775510204082
14.0,0.7683673469387755
14.0,0.7678571428571428
14.0,0.7673469387755102
14.0,0.7668367346938776
14.0,0.7663265306122449
14.0,0.7658163265306123
14.0,0.7653061224489796
14.0,0.764795918367347
14.0,0.7642857142857142
14.0,0.7637755102040816
14.0,0.763265306122449
14.0,0.7627551020408163
14.0,0.7622448979591837
14.0,0.761734693877551
14.0,0.7612244897959184
14.0,0.7607142857142857
14.0,0.7602040816326531
14.0,0.7596938775510205
14.0,0.7591836734693878
14.0,0.758673469387755
14.0,0.7581632653061224
14.0,0.7576530612244898
14.0,0.7571428571428571
14.0,0.7566326530612245
15.75,0.7561224489795918
15.75,0.7556122448979592
15.75,0.7551020408163265
15.75,0.7545918367346939
15.75,0.7540816326530613
15.75,0.7535714285714286
15.75,0.753061224489796
15.75,0.7525510204081632
15.75,0.7520408163265306
15.75,0.7515306122448979
15.75,0.7510204081632653
15.75,0.7505102040816327
16.333333333333336,0.75
16.333333333333336,0.7494897959183673
16.333333333333336,0.7489795918367347
16.333333333333336,0.7484693877551021
16.333333333333336,0.7479591836734694
16.333333333333336,0.7474489795918368
16.333333333333336,0.7469387755102042
16.333333333333336,0.7464285714285714
16.333333333333336,0.7459183673469387
16.333333333333336,0.7454081632653061
16.333333333333336,0.7448979591836735
16.333333333333336,0.7443877551020408
16.333333333333336,0.7438775510204081
16.333333333333336,0.7433673469387755
16.333333333333336,0.7428571428571429
17.5,0.7423469387755102
17.5,0.7418367346938776
17.5,0.741326530612245
17.5,0.7408163265306122
17.5,0.7403061224489795
17.5,0.7397959183673469
17.5,0.7392857142857143
17.5,0.7387755102040816
17.5,0.738265306122449
17.5,0.7377551020408164
17.5,0.7372448979591837
17.5,0.736734693877551
17.5,0.7362244897959184
17.5,0.7357142857142858
17.5,0.735204081632653
17.5,0.7346938775510203
17.5,0.7341836734693877
17.5,0.7336734693877551
17.5,0.7331632653061224
17.5,0.7326530612244898
17.5,0.7321428571428572
17.5,0.7316326530612245
17.5,0.7311224489795918
17.5,0.7306122448979592
17.5,0.7301020408163266
17.5,0.7295918367346939
17.5,0.7290816326530613
17.5,0.7285714285714286
17.5,0.7280612244897959
17.5,0.7275510204081632
17.5,0.7270408163265306
17.5,0.726530612244898
17.5,0.7260204081632653
17.5,0.7255102040816326
17.5,0.725
17.5,0.7244897959183674
17.5,0.7239795918367347
17.5,0.7234693877551021
17.5,0.7229591836734695
17.5,0.7224489795918367
17.5,0.721938775510204
17.5,0.7214285714285714
17.5,0.7209183673469388
17.5,0.7204081632653061
17.5,0.7198979591836735
17.5,0.7193877551020409
17.5,0.7188775510204082
17.5,0.7183673469387755
17.5,0.7178571428571429
17.5,0.7173469387755103
17.5,0.7168367346938775
17.5,0.7163265306122448
17.5,0.7158163265306122
17.5,0.7153061224489796
17.5,0.7147959183673469
17.5,0.7142857142857143
17.5,0.7137755102040817
17.5,0.713265306122449
17.5,0.7127551020408163
17.5,0.7122448979591837
17.5,0.7117346938775511
17.5,0.7112244897959183
17.5,0.7107142857142856
17.5,0.7102040816326531
17.5,0.7096938775510204
17.5,0.7091836734693877
17.5,0.7086734693877551
17.5,0.7081632653061225
17.5,0.7076530612244898
17.5,0.7071428571428571
17.5,0.7066326530612245
17.5,0.7061224489795919
17.5,0.7056122448979592
17.5,0.7051020408163265
17.5,0.7045918367346939
17.5,0.7040816326530612
17.5,0.7035714285714285
17.5,0.7030612244897959
17.5,0.7025510204081633
17.5,0.7020408163265306
17.5,0.7015306122448979
17.5,0.7010204081632654
17.5,0.7005102040816327
17.5,0.7
17.5,0.6994897959183674
17.5,0.6989795918367347
17.5,0.698469387755102
17.5,0.6979591836734693
17.5,0.6974489795918367
17.5,0.6969387755102041
17.5,0.6964285714285714
17.5,0.6959183673469388
17.5,0.6954081632653062
17.5,0.6948979591836735
17.5,0.6943877551020408
17.5,0.6938775510204082
17.5,0.6933673469387756
17.5,0.6928571428571428
17.5,0.6923469387755101
17.5,0.6918367346938776
17.5,0.6913265306122449
17.5,0.6908163265306122
17.5,0.6903061224489796
17.5,0.689795918367347
17.5,0.6892857142857143
17.5,0.6887755102040816
17.5,0.688265306122449
17.5,0.6877551020408164
17.5,0.6872448979591836
18.666666666666664,0.686734693877551
18.666666666666664,0.6862244897959184
18.666666666666664,0.6857142857142857
18.666666666666664,0.685204081632653
18.666666666666664,0.6846938775510204
18.666666666666664,0.6841836734693878
18.666666666666664,0.6836734693877551
18.666666666666664,0.6831632653061224
18.666666666666664,0.6826530612244899
18.666666666666664,0.6821428571428572
18.666666666666664,0.6816326530612244
18.666666666666664,0.6811224489795918
18.666666666666664,0.6806122448979592
18.666666666666664,0.6801020408163265
18.666666666666664,0.6795918367346938
18.666666666666664,0.6790816326530612
18.666666666666664,0.6785714285714286
18.666666666666664,0.6780612244897959
21.0,0.6775510204081633
21.0,0.6770408163265307
21.0,0.676530612244898
21.0,0.6760204081632653
21.0,0.6755102040816326
21.0,0.675
21.0,0.6744897959183673
21.0,0.6739795918367346
21.0,0.6734693877551021
21.0,0.6729591836734694
21.0,0.6724489795918367
21.0,0.6719387755102041
21.0,0.6714285714285715
21.0,0.6709183673469388
21.0,0.6704081632653061
21.0,0.6698979591836735
21.0,0.6693877551020408
21.0,0.6688775510204081
21.0,0.6683673469387755
21.0,0.6678571428571429
21.0,0.6673469387755102
21.0,0.6668367346938775
21.0,0.6663265306122449
21.0,0.6658163265306123
21.0,0.6653061224489796
21.0,0.6647959183673469
21.0,0.6642857142857144
21.0,0.6637755102040817
21.0,0.6632653061224489
21.0,0.6627551020408163
21.0,0.6622448979591837
21.0,0.661734693877551
21.0,0.6612244897959183
21.0,0.6607142857142857
21.0,0.6602040816326531
21.0,0.6596938775510204
21.0,0.6591836734693878
21.0,0.6586734693877552
21.0,0.6581632653061225
21.0,0.6576530612244897
21.0,0.6571428571428571
21.0,0.6566326530612245
21.0,0.6561224489795918
21.0,0.6556122448979591
21.0,0.6551020408163265
21.0,0.6545918367346939
21.0,0.6540816326530612
21.0,0.6535714285714286
21.0,0.653061224489796
21.0,0.6525510204081633
21.0,0.6520408163265305
21.0,0.6515306122448979
21.0,0.6510204081632653
21.0,0.6505102040816326
21.0,0.65
21.0,0.6494897959183674
21.0,0.6489795918367347
21.0,0.648469387755102
21.0,0.6479591836734694
21.0,0.6474489795918368
21.0,0.6469387755102041
21.0,0.6464285714285714
21.0,0.6459183673469387
21.0,0.6454081632653061
21.0,0.6448979591836734
21.0,0.6443877551020408
21.0,0.6438775510204082
21.0,0.6433673469387755
21.0,0.6428571428571428
21.0,0.6423469387755102
21.0,0.6418367346938776
21.0,0.6413265306122449
21.0,0.6408163265306123
21.0,0.6403061224489797
21.0,0.639795918367347
21.0,0.6392857142857142
21.0,0.6387755102040816
21.0,0.638265306122449
21.0,0.6377551020408163
21.0,0.6372448979591836
21.0,0.636734693877551
21.0,0.6362244897959184
21.0,0.6357142857142857
21.0,0.6352040816326531
21.0,0.6346938775510205
21.0,0.6341836734693878
21.0,0.633673469387755
21.0,0.6331632653061224
21.0,0.6326530612244898
21.0,0.6321428571428571
21.0,0.6316326530612245
21.0,0.6311224489795919
21.0,0.6306122448979592
21.0,0.6301020408163265
21.0,0.6295918367346939
21.0,0.6290816326530613
21.0,0.6285714285714286
21.0,0.6280612244897958
21.0,0.6275510204081632
21.0,0.6270408163265306
21.0,0.6265306122448979
21.0,0.6260204081632653
21.0,0.6255102040816327
21.0,0.625
21.0,0.6244897959183673
21.0,0.6239795918367347
21.0,0.6234693877551021
21.0,0.6229591836734694
21.0,0.6224489795918368
21.0,0.6219387755102042
21.0,0.6214285714285714
21.0,0.6209183673469387
21.0,0.6204081632653061
21.0,0.6198979591836735
21.0,0.6193877551020408
21.0,0.6188775510204081
21.0,0.6183673469387755
21.0,0.6178571428571429
21.0,0.6173469387755102
21.0,0.6168367346938776
21.0,0.616326530612245
21.0,0.6158163265306122
21.0,0.6153061224489795
21.0,0.6147959183673469
21.0,0.6142857142857143
21.0,0.6137755102040816
21.0,0.613265306122449
21.0,0.6127551020408164
21.0,0.6122448979591837
21.0,0.611734693877551
21.0,0.6112244897959184
21.0,0.6107142857142858
21.0,0.610204081632653
21.0,0.6096938775510203
21.0,0.6091836734693877
21.0,0.6086734693877551
21.0,0.6081632653061224
21.0,0.6076530612244898
21.0,0.6071428571428572
21.0,0.6066326530612245
21.0,0.6061224489795918
21.0,0.6056122448979592
21.0,0.6051020408163266
21.0,0.6045918367346939
21.0,0.6040816326530613
21.0,0.6035714285714286
21.0,0.6030612244897959
23.333333333333336,0.6025510204081632
23.333333333333336,0.6020408163265306
23.333333333333336,0.601530612244898
23.333333333333336,0.6010204081632653
23.333333333333336,0.6005102040816326
23.333333333333336,0.6
23.333333333333336,0.5994897959183674
23.333333333333336,0.5989795918367347
23.333333333333336,0.5984693877551021
23.333333333333336,0.5979591836734695
23.333333333333336,0.5974489795918367
23.333333333333336,0.596938775510204
23.333333333333336,0.5964285714285714
23.333333333333336,0.5959183673469388
23.333333333333336,0.5954081632653061
23.333333333333336,0.5948979591836735
23.333333333333336,0.5943877551020409
23.333333333333336,0.5938775510204082
23.333333333333336,0.5933673469387755
23.333333333333336,0.5928571428571429
23.333333333333336,0.5923469387755103
23.333333333333336,0.5918367346938775
23.333333333333336,0.5913265306122448
23.333333333333336,0.5908163265306122
23.333333333333336,0.5903061224489796
23.333333333333336,0.5897959183673469
23.333333333333336,0.5892857142857143
23.333333333333336,0.5887755102040817
23.333333333333336,0.588265306122449
23.333333333333336,0.5877551020408163
23.333333333333336,0.5872448979591837
23.333333333333336,0.5867346938775511
23.333333333333336,0.5862244897959183
23.333333333333336,0.5857142857142856
23.333333333333336,0.5852040816326531
23.333333333333336,0.5846938775510204
23.333333333333336,0.5841836734693877
23.333333333333336,0.5836734693877551
23.333333333333336,0.5831632653061225
23.333333333333336,0.5826530612244898
23.333333333333336,0.5821428571428571
23.333333333333336,0.5816326530612245
23.333333333333336,0.5811224489795919
23.333333333333336,0.5806122448979592
23.333333333333336,0.5801020408163265
23.333333333333336,0.5795918367346939
23.333333333333336,0.5790816326530612
23.333333333333336,0.5785714285714285
23.333333333333336,0.5780612244897959
23.333333333333336,0.5775510204081633
23.333333333333336,0.5770408163265306
23.333333333333336,0.5765306122448979
23.333333333333336,0.5760204081632654
23.333333333333336,0.5755102040816327
23.333333333333336,0.575
23.333333333333336,0.5744897959183674
23.333333333333336,0.5739795918367347
23.333333333333336,0.573469387755102
23.333333333333336,0.5729591836734693
23.333333333333336,0.5724489795918367
23.333333333333336,0.5719387755102041
23.333333333333336,0.5714285714285714
23.333333333333336,0.5709183673469388
23.333333333333336,0.5704081632653062
23.333333333333336,0.5698979591836735
23.333333333333336,0.5693877551020408
23.333333333333336,0.5688775510204082
23.333333333333336,0.5683673469387756
23.333333333333336,0.5678571428571428
23.333333333333336,0.5673469387755101
23.333333333333336,0.5668367346938776
23.333333333333336,0.5663265306122449
23.333333333333336,0.5658163265306122
23.333333333333336,0.5653061224489796
23.333333333333336,0.564795918367347
23.333333333333336,0.5642857142857143
23.333333333333336,0.5637755102040816
23.333333333333336,0.563265306122449
23.333333333333336,0.5627551020408164
23.333333333333336,0.5622448979591836
23.333333333333336,0.561734693877551
23.333333333333336,0.5612244897959184
23.333333333333336,0.5607142857142857
23.333333333333336,0.560204081632653
23.333333333333336,0.5596938775510204
23.333333333333336,0.5591836734693878
23.333333333333336,0.5586734693877551
23.333333333333336,0.5581632653061224
23.333333333333336,0.5576530612244899
23.333333333333336,0.5571428571428572
23.333333333333336,0.5566326530612244
23.333333333333336,0.5561224489795918
23.333333333333336,0.5556122448979592
23.333333333333336,0.5551020408163265
23.333333333333336,0.5545918367346938
23.333333333333336,0.5540816326530612
23.333333333333336,0.5535714285714286
23.333333333333336,0.5530612244897959
23.333333333333336,0.5525510204081633
23.333333333333336,0.5520408163265307
23.333333333333336,0.551530612244898
23.333333333333336,0.5510204081632653
23.333333333333336,0.5505102040816326
23.333333333333336,0.55
23.333333333333336,0.5494897959183673
23.333333333333336,0.5489795918367346
23.333333333333336,0.5484693877551021
23.333333333333336,0.5479591836734694
23.333333333333336,0.5474489795918367
23.333333333333336,0.5469387755102041
23.333333333333336,0.5464285714285715
23.333333333333336,0.5459183673469388
23.333333333333336,0.5454081632653061
23.333333333333336,0.5448979591836735
23.333333333333336,0.5443877551020408
23.333333333333336,0.5438775510204081
23.333333333333336,0.5433673469387755
23.333333333333336,0.5428571428571429
23.333333333333336,0.5423469387755102
23.333333333333336,0.5418367346938775
23.333333333333336,0.5413265306122449
23.333333333333336,0.5408163265306123
23.333333333333336,0.5403061224489796
23.333333333333336,0.5397959183673469
23.333333333333336,0.5392857142857144
24.5,0.5387755102040817
24.5,0.5382653061224489
24.5,0.5377551020408163
24.5,0.5372448979591837
24.5,0.536734693877551
24.5,0.5362244897959183
24.5,0.5357142857142857
24.5,0.5352040816326531
24.5,0.5346938775510204
24.5,0.5341836734693878
24.5,0.5336734693877552
24.5,0.5331632653061225
24.5,0.5326530612244897
24.5,0.5321428571428571
24.5,0.5316326530612245
24.5,0.5311224489795918
24.5,0.5306122448979591
24.5,0.5301020408163265
24.5,0.5295918367346939
24.5,0.5290816326530612
24.5,0.5285714285714286
24.5,0.528061224489796
24.5,0.5275510204081633
24.5,0.5270408163265305
24.5,0.5265306122448979
24.5,0.5260204081632653
24.5,0.5255102040816326
24.5,0.525
24.5,0.5244897959183674
24.5,0.5239795918367347
24.5,0.523469387755102
24.5,0.5229591836734694
24.5,0.5224489795918368
24.5,0.5219387755102041
24.5,0.5214285714285714
24.5,0.5209183673469387
24.5,0.5204081632653061
24.5,0.5198979591836734
24.5,0.5193877551020408
24.5,0.5188775510204082
24.5,0.5183673469387755
24.5,0.5178571428571428
24.5,0.5173469387755102
24.5,0.5168367346938776
24.5,0.5163265306122449
24.5,0.5158163265306123
24.5,0.5153061224489797
28.0,0.514795918367347
28.0,0.5142857142857142
28.0,0.5137755102040816
28.0,0.513265306122449
28.0,0.5127551020408163
28.0,0.5122448979591836
28.0,0.511734693877551
28.0,0.5112244897959184
28.0,0.5107142857142857
28.0,0.5102040816326531
28.0,0.5096938775510205
28.0,0.5091836734693878
28.0,0.508673469387755
28.0,0.5081632653061224
28.0,0.5076530612244898
28.0,0.5071428571428571
28.0,0.5066326530612245
28.0,0.5061224489795919
28.0,0.5056122448979592
28.0,0.5051020408163265
28.0,0.5045918367346939
28.0,0.5040816326530613
28.0,0.5035714285714286
28.0,0.5030612244897958
28.0,0.5025510204081632
28.0,0.5020408163265306
28.0,0.5015306122448979
28.0,0.5010204081632653
28.0,0.5005102040816327
28.0,0.5
28.0,0.4994897959183674
28.0,0.4989795918367347
28.0,0.4984693877551021
28.0,0.49795918367346936
28.0,0.49744897959183676
28.0,0.49693877551020404
28.0,0.49642857142857144
28.0,0.4959183673469387
28.0,0.4954081632653061
28.0,0.4948979591836735
28.0,0.4943877551020408
28.0,0.4938775510204082
28.0,0.4933673469387755
28.0,0.4928571428571429
28.0,0.49234693877551017
28.0,0.49183673469387756
28.0,0.49132653061224485
28.0,0.49081632653061225
28.0,0.49030612244897964
28.0,0.4897959183673469
28.0,0.4892857142857143
28.0,0.4887755102040816
28.0,0.488265306122449
28.0,0.4877551020408163
28.0,0.4872448979591837
28.0,0.486734693877551
28.0,0.48622448979591837
28.0,0.48571428571428577
28.0,0.48520408163265305
28.0,0.48469387755102045
28.0,0.48418367346938773
28.0,0.48367346938775513
28.0,0.4831632653061224
28.0,0.4826530612244898
28.0,0.4821428571428571
28.0,0.4816326530612245
28.0,0.4811224489795919
28.0,0.4806122448979592
28.0,0.48010204081632657
28.0,0.47959183673469385
28.0,0.47908163265306125
28.0,0.47857142857142854
28.0,0.47806122448979593
28.0,0.4775510204081632
28.0,0.4770408163265306
28.0,0.476530612244898
28.0,0.4760204081632653
28.0,0.4755102040816327
28.0,0.475
28.0,0.4744897959183674
28.0,0.47397959183673466
28.0,0.47346938775510206
28.0,0.47295918367346934
28.0,0.47244897959183674
28.0,0.47193877551020413
28.0,0.4714285714285714
28.0,0.4709183673469388
28.0,0.4704081632653061
28.0,0.4698979591836735
28.0,0.4693877551020408
28.0,0.4688775510204082
28.0,0.46836734693877546
28.0,0.46785714285714286
28.0,0.46734693877551026
28.0,0.46683673469387754
28.0,0.46632653061224494
31.5,0.4658163265306122
31.5,0.4653061224489796
31.5,0.4647959183673469
31.5,0.4642857142857143
31.5,0.4637755102040816
31.5,0.463265306122449
31.5,0.4627551020408164
31.5,0.46224489795918366
31.5,0.46173469387755106
31.5,0.46122448979591835
31.5,0.46071428571428574
31.5,0.46020408163265303
31.5,0.4596938775510204
31.5,0.4591836734693877
31.5,0.4586734693877551
31.5,0.4581632653061225
31.5,0.4576530612244898
31.5,0.4571428571428572
31.5,0.45663265306122447
31.5,0.45612244897959187
31.5,0.45561224489795915
31.5,0.45510204081632655
31.5,0.45459183673469383
31.5,0.45408163265306123
31.5,0.4535714285714286
31.5,0.4530612244897959
31.5,0.4525510204081633
31.5,0.4520408163265306
31.5,0.451530612244898
31.5,0.4510204081632653
31.5,0.45051020408163267
31.5,0.44999999999999996
31.5,0.44948979591836735
31.5,0.44897959183673475
31.5,0.44846938775510203
31.5,0.44795918367346943
31.5,0.4474489795918367
31.5,0.4469387755102041
31.5,0.4464285714285714
31.5,0.4459183673469388
31.5,0.4454081632653061
31.5,0.4448979591836735
31.5,0.44438775510204087
31.5,0.44387755102040816
31.5,0.44336734693877555
31.5,0.44285714285714284
31.5,0.44234693877551023
31.5,0.4418367346938775
31.5,0.4413265306122449
31.5,0.4408163265306122
31.5,0.4403061224489796
31.5,0.439795918367347
31.5,0.4392857142857143
31.5,0.4387755102040817
31.5,0.43826530612244896
31.5,0.43775510204081636
31.5,0.43724489795918364
31.5,0.43673469387755104
31.5,0.4362244897959183
31.5,0.4357142857142857
31.5,0.435204081632653
31.5,0.4346938775510204
31.5,0.4341836734693878
31.5,0.4336734693877551
31.5,0.4331632653061225
31.5,0.43265306122448977
31.5,0.43214285714285716
31.5,0.43163265306122445
31.5,0.43112244897959184
35.0,0.43061224489795913
35.0,0.4301020408163265
35.0,0.4295918367346939
35.0,0.4290816326530612
35.0,0.4285714285714286
35.0,0.4280612244897959
35.0,0.4275510204081633
35.0,0.42704081632653057
35.0,0.42653061224489797
35.0,0.42602040816326525
35.0,0.42551020408163265
35.0,0.42500000000000004
35.0,0.42448979591836733
35.0,0.4239795918367347
35.0,0.423469387755102
35.0,0.4229591836734694
35.0,0.4224489795918367
35.0,0.4219387755102041
35.0,0.4214285714285714
35.0,0.42091836734693877
35.0,0.42040816326530617
35.0,0.41989795918367345
35.0,0.41938775510204085
35.0,0.41887755102040813
35.0,0.41836734693877553
35.0,0.4178571428571428
35.0,0.4173469387755102
35.0,0.4168367346938775
35.0,0.4163265306122449
35.0,0.4158163265306123
35.0,0.4153061224489796
35.0,0.41479591836734697
35.0,0.41428571428571426
35.0,0.41377551020408165
35.0,0.41326530612244894
35.0,0.41275510204081634
35.0,0.4122448979591836
35.0,0.411734693877551
35.0,0.4112244897959184
35.0,0.4107142857142857
35.0,0.4102040816326531
35.0,0.4096938775510204
35.0,0.4091836734693878
35.0,0.40867346938775506
35.0,0.40816326530612246
35.0,0.40765306122448974
35.0,0.40714285714285714
35.0,0.40663265306122454
35.0,0.4061224489795918
35.0,0.4056122448979592
35.0,0.4051020408163265
35.0,0.4045918367346939
35.0,0.4040816326530612
35.0,0.4035714285714286
35.0,0.40306122448979587
35.0,0.40255102040816326
35.0,0.40204081632653066
35.0,0.40153061224489794
35.0,0.40102040816326534
35.0,0.4005102040816326
35.0,0.4
35.0,0.3994897959183673
35.0,0.3989795918367347
35.0,0.398469387755102
35.0,0.3979591836734694
35.0,0.3974489795918368
35.0,0.39693877551020407
35.0,0.39642857142857146
35.0,0.39591836734693875
35.0,0.39540816326530615
35.0,0.39489795918367343
35.0,0.3943877551020408
35.0,0.3938775510204081
35.0,0.3933673469387755
35.0,0.3928571428571429
35.0,0.3923469387755102
35.0,0.3918367346938776
35.0,0.39132653061224487
35.0,0.39081632653061227
35.0,0.39030612244897955
35.0,0.38979591836734695
35.0,0.38928571428571423
35.0,0.38877551020408163
35.0,0.388265306122449
35.0,0.3877551020408163
35.0,0.3872448979591837
35.0,0.386734693877551
35.0,0.3862244897959184
35.0,0.3857142857142857
35.0,0.3852040816326531
35.0,0.38469387755102036
35.0,0.38418367346938775
35.0,0.38367346938775515
35.0,0.38316326530612244
35.0,0.38265306122448983
35.0,0.3821428571428571
35.0,0.3816326530612245
35.0,0.3811224489795918
35.0,0.3806122448979592
35.0,0.3801020408163265
35.0,0.3795918367346939
35.0,0.3790816326530613
35.0,0.37857142857142856
35.0,0.37806122448979596
35.0,0.37755102040816324
35.0,0.37704081632653064
35.0,0.3765306122448979
35.0,0.3760204081632653
35.0,0.3755102040816326
35.0,0.375
35.0,0.3744897959183674
35.0,0.3739795918367347
35.0,0.3734693877551021
35.0,0.37295918367346936
35.0,0.37244897959183676
35.0,0.37193877551020404
35.0,0.37142857142857144
35.0,0.3709183673469387
35.0,0.3704081632653061
35.0,0.3698979591836735
35.0,0.3693877551020408
35.0,0.3688775510204082
35.0,0.3683673469387755
35.0,0.3678571428571429
35.0,0.36734693877551017
35.0,0.36683673469387756
35.0,0.36632653061224485
35.0,0.36581632653061225
35.0,0.36530612244897964
35.0,0.3647959183673469
35.0,0.3642857142857143
35.0,0.3637755102040816
35.0,0.363265306122449
35.0,0.3627551020408163
35.0,0.3622448979591837
35.0,0.361734693877551
35.0,0.36122448979591837
35.0,0.36071428571428577
35.0,0.36020408163265305
35.0,0.35969387755102045
35.0,0.35918367346938773
35.0,0.35867346938775513
35.0,0.3581632653061224
35.0,0.3576530612244898
35.0,0.3571428571428571
35.0,0.3566326530612245
35.0,0.3561224489795919
35.0,0.3556122448979592
35.0,0.35510204081632657
35.0,0.35459183673469385
35.0,0.35408163265306125
35.0,0.35357142857142854
35.0,0.35306122448979593
35.0,0.3525510204081632
35.0,0.3520408163265306
35.0,0.351530612244898
35.0,0.3510204081632653
35.0,0.3505102040816327
35.0,0.35
35.0,0.3494897959183674
35.0,0.34897959183673466
35.0,0.34846938775510206
35.0,0.34795918367346934
35.0,0.34744897959183674
35.0,0.34693877551020413
35.0,0.3464285714285714
35.0,0.3459183673469388
35.0,0.3454081632653061
35.0,0.3448979591836735
35.0,0.3443877551020408
35.0,0.3438775510204082
35.0,0.34336734693877546
35.0,0.34285714285714286
35.0,0.34234693877551026
35.0,0.34183673469387754
35.0,0.34132653061224494
35.0,0.3408163265306122
35.0,0.3403061224489796
35.0,0.3397959183673469
35.0,0.3392857142857143
35.0,0.3387755102040816
35.0,0.338265306122449
35.0,0.3377551020408164
35.0,0.33724489795918366
35.0,0.33673469387755106
35.0,0.33622448979591835
35.0,0.33571428571428574
35.0,0.33520408163265303
35.0,0.3346938775510204
35.0,0.3341836734693877
35.0,0.3336734693877551
35.0,0.3331632653061225
35.0,0.3326530612244898
35.0,0.3321428571428572
35.0,0.33163265306122447
35.0,0.33112244897959187
35.0,0.33061224489795915
35.0,0.33010204081632655
35.0,0.32959183673469383
35.0,0.32908163265306123
35.0,0.3285714285714286
35.0,0.3280612244897959
35.0,0.3275510204081633
35.0,0.3270408163265306
35.0,0.326530612244898
35.0,0.3260204081632653
35.0,0.32551020408163267
35.0,0.32499999999999996
35.0,0.32448979591836735
35.0,0.32397959183673475
35.0,0.32346938775510203
35.0,0.32295918367346943
35.0,0.3224489795918367
35.0,0.3219387755102041
35.0,0.3214285714285714
35.0,0.3209183673469388
35.0,0.3204081632653061
35.0,0.3198979591836735
35.0,0.31938775510204087
35.0,0.31887755102040816
35.0,0.31836734693877555
35.0,0.31785714285714284
35.0,0.31734693877551023
35.0,0.3168367346938775
35.0,0.3163265306122449
35.0,0.3158163265306122
35.0,0.3153061224489796
35.0,0.314795918367347
35.0,0.3142857142857143
35.0,0.3137755102040817
35.0,0.31326530612244896
35.0,0.31275510204081636
35.0,0.31224489795918364
35.0,0.31173469387755104
35.0,0.3112244897959183
35.0,0.3107142857142857
35.0,0.310204081632653
35.0,0.3096938775510204
35.0,0.3091836734693878
35.0,0.3086734693877551
35.0,0.3081632653061225
35.0,0.30765306122448977
35.0,0.30714285714285716
35.0,0.30663265306122445
35.0,0.30612244897959184
35.0,0.30561224489795913
35.0,0.3051020408163265
35.0,0.3045918367346939
35.0,0.3040816326530612
35.0,0.3035714285714286
35.0,0.3030612244897959
35.0,0.3025510204081633
35.0,0.30204081632653057
35.0,0.30153061224489797
35.0,0.30102040816326525
35.0,0.30051020408163265
35.0,0.30000000000000004
35.0,0.29948979591836733
35.0,0.2989795918367347
35.0,0.298469387755102
35.0,0.2979591836734694
35.0,0.2974489795918367
35.0,0.2969387755102041
35.0,0.2964285714285714
35.0,0.29591836734693877
35.0,0.29540816326530617
35.0,0.29489795918367345
35.0,0.29438775510204085
35.0,0.29387755102040813
35.0,0.29336734693877553
35.0,0.2928571428571428
35.0,0.2923469387755102
35.0,0.2918367346938775
35.0,0.2913265306122449
35.0,0.2908163265306123
35.0,0.2903061224489796
35.0,0.28979591836734697
35.0,0.28928571428571426
35.0,0.28877551020408165
35.0,0.28826530612244894
35.0,0.28775510204081634
35.0,0.2872448979591836
42.0,0.286734693877551
42.0,0.2862244897959184
42.0,0.2857142857142857
42.0,0.2852040816326531
42.0,0.2846938775510204
42.0,0.2841836734693878
42.0,0.28367346938775506
42.0,0.28316326530612246
42.0,0.28265306122448974
42.0,0.28214285714285714
42.0,0.28163265306122454
42.0,0.2811224489795918
42.0,0.2806122448979592
42.0,0.2801020408163265
42.0,0.2795918367346939
42.0,0.2790816326530612
42.0,0.2785714285714286
42.0,0.27806122448979587
42.0,0.27755102040816326
42.0,0.27704081632653066
42.0,0.27653061224489794
42.0,0.27602040816326534
42.0,0.2755102040816326
42.0,0.275
42.0,0.2744897959183673
42.0,0.2739795918367347
42.0,0.273469387755102
42.0,0.2729591836734694
42.0,0.2724489795918368
42.0,0.27193877551020407
42.0,0.27142857142857146
42.0,0.27091836734693875
42.0,0.27040816326530615
42.0,0.26989795918367343
42.0,0.2693877551020408
42.0,0.2688775510204081
42.0,0.2683673469387755
42.0,0.2678571428571429
42.0,0.2673469387755102
42.0,0.2668367346938776
42.0,0.26632653061224487
42.0,0.26581632653061227
42.0,0.26530612244897955
42.0,0.26479591836734695
42.0,0.26428571428571423
42.0,0.26377551020408163
42.0,0.263265306122449
42.0,0.2627551020408163
42.0,0.2622448979591837
42.0,0.261734693877551
42.0,0.2612244897959184
42.0,0.2607142857142857
42.0,0.2602040816326531
42.0,0.25969387755102036
42.0,0.25918367346938775
42.0,0.25867346938775515
42.0,0.25816326530612244
42.0,0.25765306122448983
42.0,0.2571428571428571
42.0,0.2566326530612245
42.0,0.2561224489795918
49.0,0.2556122448979592
49.0,0.2551020408163265
49.0,0.2545918367346939
49.0,0.2540816326530613
49.0,0.25357142857142856
49.0,0.25306122448979596
49.0,0.25255102040816324
49.0,0.25204081632653064
49.0,0.2515306122448979
49.0,0.2510204081632653
49.0,0.2505102040816326
49.0,0.25
49.0,0.2494897959183674
49.0,0.24897959183673468
49.0,0.24846938775510208
49.0,0.24795918367346936
49.0,0.24744897959183676
49.0,0.24693877551020404
49.0,0.24642857142857144
49.0,0.24591836734693873
49.0,0.24540816326530612
49.0,0.24489795918367352
49.0,0.2443877551020408
49.0,0.2438775510204082
49.0,0.2433673469387755
49.0,0.24285714285714288
49.0,0.24234693877551017
49.0,0.24183673469387756
49.0,0.24132653061224485
49.0,0.24081632653061225
49.0,0.24030612244897964
49.0,0.23979591836734693
49.0,0.23928571428571432
49.0,0.2387755102040816
49.0,0.238265306122449
49.0,0.2377551020408163
49.0,0.2372448979591837
49.0,0.23673469387755097
49.0,0.23622448979591837
49.0,0.23571428571428577
49.0,0.23520408163265305
49.0,0.23469387755102045
49.0,0.23418367346938773
49.0,0.23367346938775513
49.0,0.2331632653061224
49.0,0.2326530612244898
49.0,0.2321428571428571
49.0,0.2316326530612245
49.0,0.2311224489795919
49.0,0.23061224489795917
49.0,0.23010204081632657
49.0,0.22959183673469385
49.0,0.22908163265306125
49.0,0.22857142857142854
49.0,0.22806122448979593
49.0,0.22755102040816322
49.0,0.22704081632653061
49.0,0.226530612244898
49.0,0.2260204081632653
49.0,0.2255102040816327
49.0,0.22499999999999998
49.0,0.22448979591836737
49.0,0.22397959183673466
56.0,0.22346938775510206
56.0,0.22295918367346934
56.0,0.22244897959183674
56.0,0.22193877551020413
56.0,0.22142857142857142
56.0,0.22091836734693882
56.0,0.2204081632653061
56.0,0.2198979591836735
56.0,0.21938775510204078
56.0,0.21887755102040818
56.0,0.21836734693877546
56.0,0.21785714285714286
56.0,0.21734693877551026
56.0,0.21683673469387754
56.0,0.21632653061224494
56.0,0.21581632653061222
56.0,0.21530612244897962
56.0,0.2147959183673469
56.0,0.2142857142857143
56.0,0.2137755102040816
56.0,0.21326530612244898
56.0,0.21275510204081638
56.0,0.21224489795918366
56.0,0.21173469387755106
56.0,0.21122448979591835
56.0,0.21071428571428574
56.0,0.21020408163265303
56.0,0.20969387755102042
56.0,0.2091836734693877
56.0,0.2086734693877551
56.0,0.2081632653061225
56.0,0.2076530612244898
56.0,0.20714285714285718
56.0,0.20663265306122447
56.0,0.20612244897959187
56.0,0.20561224489795915
56.0,0.20510204081632655
56.0,0.20459183673469383
56.0,0.20408163265306123
56.0,0.20357142857142863
56.0,0.2030612244897959
56.0,0.2025510204081633
56.0,0.2020408163265306
56.0,0.201530612244898
56.0,0.20102040816326527
56.0,0.20051020408163267
56.0,0.19999999999999996
56.0,0.19948979591836735
56.0,0.19897959183673475
56.0,0.19846938775510203
56.0,0.19795918367346943
56.0,0.19744897959183672
56.0,0.1969387755102041
56.0,0.1964285714285714
56.0,0.1959183673469388
56.0,0.19540816326530608
56.0,0.19489795918367347
56.0,0.19438775510204087
56.0,0.19387755102040816
56.0,0.19336734693877555
56.0,0.19285714285714284
56.0,0.19234693877551023
56.0,0.19183673469387752
56.0,0.19132653061224492
56.0,0.1908163265306122
56.0,0.1903061224489796
63.0,0.189795918367347
63.0,0.18928571428571428
63.0,0.18877551020408168
63.0,0.18826530612244896
63.0,0.18775510204081636
63.0,0.18724489795918364
63.0,0.18673469387755104
63.0,0.18622448979591832
63.0,0.18571428571428572
63.0,0.185204081632653
63.0,0.1846938775510204
63.0,0.1841836734693878
63.0,0.18367346938775508
63.0,0.18316326530612248
63.0,0.18265306122448977
63.0,0.18214285714285716
63.0,0.18163265306122445
63.0,0.18112244897959184
63.0,0.18061224489795913
63.0,0.18010204081632653
63.0,0.17959183673469392
63.0,0.1790816326530612
63.0,0.1785714285714286
63.0,0.1780612244897959
63.0,0.17755102040816328
63.0,0.17704081632653057
63.0,0.17653061224489797
63.0,0.17602040816326525
63.0,0.17551020408163265
63.0,0.17500000000000004
63.0,0.17448979591836733
63.0,0.17397959183673473
63.0,0.173469387755102
63.0,0.1729591836734694
63.0,0.1724489795918367
63.0,0.1719387755102041
63.0,0.17142857142857137
63.0,0.17091836734693877
63.0,0.17040816326530617
63.0,0.16989795918367345
63.0,0.16938775510204085
63.0,0.16887755102040813
63.0,0.16836734693877553
63.0,0.16785714285714282
63.0,0.1673469387755102
63.0,0.1668367346938775
63.0,0.1663265306122449
63.0,0.1658163265306123
63.0,0.16530612244897958
63.0,0.16479591836734697
63.0,0.16428571428571426
63.0,0.16377551020408165
63.0,0.16326530612244894
63.0,0.16275510204081634
63.0,0.16224489795918362
63.0,0.16173469387755102
63.0,0.1612244897959184
63.0,0.1607142857142857
63.0,0.1602040816326531
63.0,0.15969387755102038
63.0,0.15918367346938778
63.0,0.15867346938775506
63.0,0.15816326530612246
63.0,0.15765306122448974
63.0,0.15714285714285714
63.0,0.15663265306122454
63.0,0.15612244897959182
63.0,0.15561224489795922
63.0,0.1551020408163265
63.0,0.1545918367346939
63.0,0.15408163265306118
63.0,0.15357142857142858
63.0,0.15306122448979587
63.0,0.15255102040816326
63.0,0.15204081632653066
63.0,0.15153061224489794
63.0,0.15102040816326534
63.0,0.15051020408163263
63.0,0.15000000000000002
63.0,0.1494897959183673
63.0,0.1489795918367347
63.0,0.148469387755102
63.0,0.14795918367346939
63.0,0.14744897959183678
63.0,0.14693877551020407
63.0,0.14642857142857146
63.0,0.14591836734693875
63.0,0.14540816326530615
63.0,0.14489795918367343
63.0,0.14438775510204083
63.0,0.1438775510204081
63.0,0.1433673469387755
63.0,0.1428571428571429
63.0,0.1423469387755102
63.0,0.1418367346938776
63.0,0.14132653061224487
63.0,0.14081632653061227
63.0,0.14030612244897955
63.0,0.13979591836734695
63.0,0.13928571428571423
63.0,0.13877551020408163
63.0,0.13826530612244903
63.0,0.1377551020408163
63.0,0.1372448979591837
70.0,0.136734693877551
70.0,0.1362244897959184
70.0,0.13571428571428568
70.0,0.13520408163265307
70.0,0.13469387755102036
70.0,0.13418367346938775
70.0,0.13367346938775515
70.0,0.13316326530612244
70.0,0.13265306122448983
70.0,0.13214285714285712
70.0,0.1316326530612245
70.0,0.1311224489795918
70.0,0.1306122448979592
70.0,0.13010204081632648
70.0,0.12959183673469388
70.0,0.12908163265306127
70.0,0.12857142857142856
70.0,0.12806122448979596
70.0,0.12755102040816324
70.0,0.12704081632653064
70.0,0.12653061224489792
70.0,0.12602040816326532
70.0,0.1255102040816326
70.0,0.125
70.0,0.1244897959183674
70.0,0.12397959183673468
70.0,0.12346938775510208
70.0,0.12295918367346936
70.0,0.12244897959183676
70.0,0.12193877551020404
70.0,0.12142857142857144
70.0,0.12091836734693873
70.0,0.12040816326530612
70.0,0.11989795918367352
70.0,0.1193877551020408
70.0,0.1188775510204082
70.0,0.11836734693877549
70.0,0.11785714285714288
70.0,0.11734693877551017
70.0,0.11683673469387756
70.0,0.11632653061224485
70.0,0.11581632653061225
70.0,0.11530612244897964
70.0,0.11479591836734693
70.0,0.11428571428571432
70.0,0.11377551020408161
70.0,0.113265306122449
70.0,0.11275510204081629
70.0,0.11224489795918369
70.0,0.11173469387755097
70.0,0.11122448979591837
70.0,0.11071428571428577
70.0,0.11020408163265305
70.0,0.10969387755102045
70.0,0.10918367346938773
70.0,0.10867346938775513
70.0,0.10816326530612241
70.0,0.10765306122448981
70.0,0.1071428571428571
70.0,0.10663265306122449
70.0,0.10612244897959189
70.0,0.10561224489795917
70.0,0.10510204081632657
70.0,0.10459183673469385
70.0,0.10408163265306125
70.0,0.10357142857142854
70.0,0.10306122448979593
70.0,0.10255102040816322
70.0,0.10204081632653061
70.0,0.10153061224489801
70.0,0.1010204081632653
70.0,0.10051020408163269
70.0,0.09999999999999998
70.0,0.09948979591836737
70.0,0.09897959183673466
70.0,0.09846938775510206
70.0,0.09795918367346934
70.0,0.09744897959183674
70.0,0.09693877551020413
70.0,0.09642857142857142
70.0,0.09591836734693882
70.0,0.0954081632653061
70.0,0.0948979591836735
70.0,0.09438775510204078
70.0,0.09387755102040818
70.0,0.09336734693877546
70.0,0.09285714285714286
70.0,0.09234693877551026
70.0,0.09183673469387754
70.0,0.09132653061224494
70.0,0.09081632653061222
70.0,0.09030612244897962
70.0,0.0897959183673469
70.0,0.0892857142857143
70.0,0.08877551020408159
70.0,0.08826530612244898
70.0,0.08775510204081638
70.0,0.08724489795918366
70.0,0.08673469387755106
70.0,0.08622448979591835
70.0,0.08571428571428574
70.0,0.08520408163265303
70.0,0.08469387755102042
70.0,0.08418367346938771
70.0,0.0836734693877551
70.0,0.0831632653061225
70.0,0.08265306122448979
70.0,0.08214285714285718
70.0,0.08163265306122447
70.0,0.08112244897959187
70.0,0.08061224489795915
70.0,0.08010204081632655
70.0,0.07959183673469383
70.0,0.07908163265306123
70.0,0.07857142857142863
70.0,0.07806122448979591
70.0,0.07755102040816331
70.0,0.07704081632653059
70.0,0.07653061224489799
70.0,0.07602040816326527
70.0,0.07551020408163267
70.0,0.07499999999999996
70.0,0.07448979591836735
70.0,0.07397959183673475
70.0,0.07346938775510203
70.0,0.07295918367346943
70.0,0.07244897959183672
70.0,0.07193877551020411
70.0,0.0714285714285714
70.0,0.0709183673469388
70.0,0.07040816326530608
70.0,0.06989795918367347
70.0,0.06938775510204087
70.0,0.06887755102040816
70.0,0.06836734693877555
70.0,0.06785714285714284
70.0,0.06734693877551023
70.0,0.06683673469387752
70.0,0.06632653061224492
70.0,0.0658163265306122
70.0,0.0653061224489796
70.0,0.064795918367347
70.0,0.06428571428571428
70.0,0.06377551020408168
70.0,0.06326530612244896
70.0,0.06275510204081636
70.0,0.06224489795918364
70.0,0.06173469387755104
70.0,0.061224489795918324
70.0,0.06071428571428572
70.0,0.060204081632653006
70.0,0.0596938775510204
70.0,0.0591836734693878
70.0,0.058673469387755084
70.0,0.05816326530612248
70.0,0.057653061224489766
70.0,0.05714285714285716
70.0,0.05663265306122445
70.0,0.056122448979591844
70.0,0.05561224489795913
70.0,0.055102040816326525
70.0,0.05459183673469392
70.0,0.05408163265306121
70.0,0.0535714285714286
70.0,0.05306122448979589
70.0,0.052551020408163285
70.0,0.05204081632653057
70.0,0.051530612244897966
70.0,0.05102040816326525
70.0,0.05051020408163265
70.0,0.050000000000000044
70.0,0.04948979591836733
70.0,0.048979591836734726
70.0,0.04846938775510201
70.0,0.04795918367346941
70.0,0.04744897959183669
70.0,0.04693877551020409
70.0,0.046428571428571375
70.0,0.04591836734693877
70.0,0.04540816326530617
70.0,0.04489795918367345
70.0,0.04438775510204085
70.0,0.043877551020408134
70.0,0.04336734693877553
70.0,0.042857142857142816
70.0,0.04234693877551021
70.0,0.0418367346938775
70.0,0.041326530612244894
70.0,0.04081632653061229
70.0,0.040306122448979576
70.0,0.03979591836734697
70.0,0.03928571428571426
70.0,0.038775510204081653
70.0,0.03826530612244894
70.0,0.037755102040816335
70.0,0.03724489795918362
70.0,0.03673469387755102
70.0,0.03622448979591841
70.0,0.0357142857142857
70.0,0.035204081632653095
70.0,0.03469387755102038
70.0,0.034183673469387776
70.0,0.03367346938775506
70.0,0.03316326530612246
70.0,0.03265306122448974
70.0,0.03214285714285714
70.0,0.031632653061224536
70.0,0.03112244897959182
70.0,0.030612244897959218
70.0,0.030102040816326503
70.0,0.0295918367346939
70.0,0.029081632653061185
70.0,0.02857142857142858
70.0,0.028061224489795866
70.0,0.027551020408163263
70.0,0.02704081632653066
70.0,0.026530612244897944
70.0,0.02602040816326534
70.0,0.025510204081632626
70.0,0.025000000000000022
70.0,0.024489795918367308
70.0,0.023979591836734704
70.0,0.02346938775510199
70.0,0.022959183673469385
70.0,0.022448979591836782
70.0,0.021938775510204067
70.0,0.021428571428571463
70.0,0.02091836734693875
70.0,0.020408163265306145
70.0,0.01989795918367343
70.0,0.019387755102040827
70.0,0.018877551020408112
70.0,0.01836734693877551
70.0,0.017857142857142905
70.0,0.01734693877551019
70.0,0.016836734693877586
70.0,0.01632653061224487
70.0,0.015816326530612268
70.0,0.015306122448979553
70.0,0.01479591836734695
70.0,0.014285714285714235
70.0,0.013775510204081631
70.0,0.013265306122449028
70.0,0.012755102040816313
70.0,0.01224489795918371
70.0,0.011734693877550995
70.0,0.011224489795918391
70.0,0.010714285714285676
70.0,0.010204081632653073
70.0,0.009693877551020358
70.0,0.009183673469387754
70.0,0.00867346938775515
70.0,0.008163265306122436
70.0,0.007653061224489832
70.0,0.0071428571428571175
70.0,0.006632653061224514
70.0,0.006122448979591799
70.0,0.0056122448979591955
70.0,0.005102040816326481
70.0,0.004591836734693877
70.0,0.004081632653061273
70.0,0.0035714285714285587
70.0,0.003061224489795955
70.0,0.0025510204081632404
70.0,0.0020408163265306367
70.0,0.001530612244897922
70.0,0.0010204081632653184
70.0,0.0005102040816326037
70.0,0.0


==> figures/fps_avg_tracking_nude.csv <==
tracking_duration,cdf
7.0,1.0
7.0,0.9994897959183674
7.0,0.9989795918367347
7.0,0.9984693877551021
7.0,0.9979591836734694
7.0,0.9974489795918368
7.0,0.996938775510204
7.0,0.9964285714285714
7.0,0.9959183673469387
7.0,0.9954081632653061
7.0,0.9948979591836735
7.0,0.9943877551020408
7.0,0.9938775510204082
7.0,0.9933673469387755
7.0,0.9928571428571429
7.0,0.9923469387755102
7.0,0.9918367346938776
7.0,0.9913265306122448
7.0,0.9908163265306122
7.0,0.9903061224489796
7.0,0.9897959183673469
7.0,0.9892857142857143
7.0,0.9887755102040816
7.0,0.988265306122449
7.0,0.9877551020408163
7.0,0.9872448979591837
7.0,0.986734693877551
7.0,0.9862244897959184
7.0,0.9857142857142858
7.0,0.985204081632653
7.0,0.9846938775510204
7.0,0.9841836734693877
7.0,0.9836734693877551
7.0,0.9831632653061224
7.0,0.9826530612244898
7.0,0.9821428571428571
7.0,0.9816326530612245
7.0,0.9811224489795919
7.0,0.9806122448979592
7.0,0.9801020408163266
7.0,0.9795918367346939
7.0,0.9790816326530613
7.0,0.9785714285714285
7.0,0.9780612244897959
7.0,0.9775510204081632
7.0,0.9770408163265306
7.0,0.976530612244898
7.0,0.9760204081632653
7.0,0.9755102040816327
7.0,0.975
7.0,0.9744897959183674
7.0,0.9739795918367347
7.0,0.9734693877551021
7.0,0.9729591836734693
7.0,0.9724489795918367
7.0,0.9719387755102041
7.0,0.9714285714285714
7.0,0.9709183673469388
7.0,0.9704081632653061
7.0,0.9698979591836735
7.0,0.9693877551020408
7.0,0.9688775510204082
7.0,0.9683673469387755
7.0,0.9678571428571429
7.0,0.9673469387755103
7.0,0.9668367346938775
7.0,0.9663265306122449
7.0,0.9658163265306122
7.0,0.9653061224489796
7.0,0.9647959183673469
7.0,0.9642857142857143
7.0,0.9637755102040816
7.0,0.963265306122449
7.0,0.9627551020408163
7.0,0.9622448979591837
7.0,0.9617346938775511
7.0,0.9612244897959183
7.0,0.9607142857142857
7.0,0.960204081632653
7.0,0.9596938775510204
7.0,0.9591836734693877
7.0,0.9586734693877551
7.0,0.9581632653061225
7.0,0.9576530612244898
7.0,0.9571428571428572
7.0,0.9566326530612245
7.0,0.9561224489795919
7.0,0.9556122448979592
7.0,0.9551020408163265
7.0,0.9545918367346938
7.0,0.9540816326530612
7.0,0.9535714285714285
7.0,0.9530612244897959
7.0,0.9525510204081633
7.0,0.9520408163265306
7.0,0.951530612244898
7.0,0.9510204081632653
7.0,0.9505102040816327
7.0,0.95
7.0,0.9494897959183674
7.0,0.9489795918367347
7.0,0.948469387755102
7.0,0.9479591836734694
7.0,0.9474489795918367
7.0,0.9469387755102041
7.0,0.9464285714285714
7.0,0.9459183673469388
7.0,0.9454081632653061
7.0,0.9448979591836735
7.0,0.9443877551020408
7.0,0.9438775510204082
7.0,0.9433673469387756
7.0,0.9428571428571428
7.0,0.9423469387755102
7.0,0.9418367346938775
7.0,0.9413265306122449
7.0,0.9408163265306122
7.0,0.9403061224489796
7.0,0.939795918367347
7.0,0.9392857142857143
7.0,0.9387755102040817
7.0,0.938265306122449
7.0,0.9377551020408164
7.0,0.9372448979591836
7.0,0.936734693877551
7.0,0.9362244897959183
7.0,0.9357142857142857
7.0,0.935204081632653
7.0,0.9346938775510204
7.0,0.9341836734693878
7.0,0.9336734693877551
7.0,0.9331632653061225
7.0,0.9326530612244898
7.0,0.9321428571428572
7.0,0.9316326530612244
7.0,0.9311224489795918
7.0,0.9306122448979592
7.0,0.9301020408163265
7.0,0.9295918367346939
7.0,0.9290816326530612
7.0,0.9285714285714286
7.0,0.9280612244897959
7.0,0.9275510204081633
7.0,0.9270408163265306
7.0,0.926530612244898
7.0,0.9260204081632653
7.0,0.9255102040816326
7.0,0.925
7.0,0.9244897959183673
7.0,0.9239795918367347
7.0,0.923469387755102
7.0,0.9229591836734694
7.0,0.9224489795918367
7.0,0.9219387755102041
7.0,0.9214285714285715
7.0,0.9209183673469388
7.0,0.9204081632653062
7.0,0.9198979591836735
7.0,0.9193877551020408
7.0,0.9188775510204081
7.0,0.9183673469387755
7.0,0.9178571428571428
7.0,0.9173469387755102
7.0,0.9168367346938775
7.0,0.9163265306122449
7.0,0.9158163265306123
7.0,0.9153061224489796
7.0,0.914795918367347
7.0,0.9142857142857143
7.0,0.9137755102040817
7.0,0.9132653061224489
7.0,0.9127551020408163
7.0,0.9122448979591837
7.0,0.911734693877551
7.0,0.9112244897959184
7.0,0.9107142857142857
7.0,0.9102040816326531
7.0,0.9096938775510204
7.0,0.9091836734693878
7.0,0.9086734693877551
7.0,0.9081632653061225
7.0,0.9076530612244897
7.0,0.9071428571428571
7.0,0.9066326530612245
7.0,0.9061224489795918
7.0,0.9056122448979592
7.0,0.9051020408163265
7.0,0.9045918367346939
7.0,0.9040816326530612
7.0,0.9035714285714286
7.0,0.903061224489796
7.0,0.9025510204081633
7.0,0.9020408163265307
7.0,0.9015306122448979
7.0,0.9010204081632653
7.0,0.9005102040816326
7.0,0.9
7.0,0.8994897959183673
7.0,0.8989795918367347
7.0,0.898469387755102
7.0,0.8979591836734694
7.0,0.8974489795918368
7.0,0.8969387755102041
7.0,0.8964285714285715
7.0,0.8959183673469387
7.0,0.8954081632653061
7.0,0.8948979591836734
7.0,0.8943877551020408
7.0,0.8938775510204082
7.0,0.8933673469387755
7.0,0.8928571428571429
7.0,0.8923469387755102
7.0,0.8918367346938776
7.0,0.8913265306122449
7.0,0.8908163265306123
7.0,0.8903061224489796
7.0,0.889795918367347
7.0,0.8892857142857142
7.0,0.8887755102040816
7.777777777777779,0.888265306122449
7.777777777777779,0.8877551020408163
7.777777777777779,0.8872448979591837
7.777777777777779,0.886734693877551
7.777777777777779,0.8862244897959184
8.0,0.8857142857142857
8.0,0.8852040816326531
8.0,0.8846938775510205
8.166666666666668,0.8841836734693878
8.166666666666668,0.8836734693877552
8.166666666666668,0.8831632653061224
8.166666666666668,0.8826530612244898
8.166666666666668,0.8821428571428571
8.166666666666668,0.8816326530612245
8.166666666666668,0.8811224489795918
8.4,0.8806122448979592
8.75,0.8801020408163265
8.75,0.8795918367346939
8.75,0.8790816326530613
8.75,0.8785714285714286
8.75,0.878061224489796
8.75,0.8775510204081632
8.75,0.8770408163265306
8.75,0.8765306122448979
8.75,0.8760204081632653
8.75,0.8755102040816327
8.75,0.875
8.75,0.8744897959183673
8.75,0.8739795918367347
8.75,0.8734693877551021
8.75,0.8729591836734694
8.75,0.8724489795918368
8.75,0.871938775510204
8.75,0.8714285714285714
8.75,0.8709183673469387
8.75,0.8704081632653061
8.75,0.8698979591836735
9.0,0.8693877551020408
9.0,0.8688775510204082
9.0,0.8683673469387755
9.0,0.8678571428571429
9.0,0.8673469387755102
9.0,0.8668367346938776
9.0,0.866326530612245
9.333333333333332,0.8658163265306122
9.333333333333332,0.8653061224489795
9.333333333333332,0.8647959183673469
9.333333333333332,0.8642857142857143
9.333333333333332,0.8637755102040816
9.333333333333332,0.863265306122449
9.333333333333332,0.8627551020408163
9.333333333333332,0.8622448979591837
9.333333333333332,0.861734693877551
9.333333333333332,0.8612244897959184
9.333333333333332,0.8607142857142858
9.333333333333332,0.860204081632653
9.333333333333332,0.8596938775510204
9.333333333333332,0.8591836734693877
9.333333333333332,0.8586734693877551
9.333333333333332,0.8581632653061224
9.333333333333332,0.8576530612244898
9.333333333333332,0.8571428571428572
9.333333333333332,0.8566326530612245
9.333333333333332,0.8561224489795918
9.333333333333332,0.8556122448979592
9.333333333333332,0.8551020408163266
9.799999999999999,0.8545918367346939
9.799999999999999,0.8540816326530613
9.799999999999999,0.8535714285714285
9.799999999999999,0.8530612244897959
9.799999999999999,0.8525510204081632
9.799999999999999,0.8520408163265306
9.799999999999999,0.851530612244898
10.0,0.8510204081632653
10.0,0.8505102040816327
10.0,0.85
10.0,0.8494897959183674
10.0,0.8489795918367347
10.0,0.8484693877551021
10.0,0.8479591836734695
10.0,0.8474489795918367
10.0,0.846938775510204
10.0,0.8464285714285714
10.0,0.8459183673469388
10.0,0.8454081632653061
10.0,0.8448979591836735
10.0,0.8443877551020408
10.0,0.8438775510204082
10.0,0.8433673469387755
10.0,0.8428571428571429
10.0,0.8423469387755103
10.0,0.8418367346938775
10.0,0.8413265306122449
10.0,0.8408163265306122
10.0,0.8403061224489796
10.0,0.8397959183673469
10.0,0.8392857142857143
10.0,0.8387755102040817
10.0,0.838265306122449
10.0,0.8377551020408163
10.0,0.8372448979591837
10.0,0.8367346938775511
10.0,0.8362244897959183
10.0,0.8357142857142857
10.0,0.835204081632653
10.0,0.8346938775510204
10.0,0.8341836734693877
10.0,0.8336734693877551
10.0,0.8331632653061225
10.0,0.8326530612244898
10.0,0.8321428571428572
10.0,0.8316326530612245
10.0,0.8311224489795919
10.0,0.8306122448979592
10.0,0.8301020408163265
10.0,0.8295918367346939
10.0,0.8290816326530612
10.0,0.8285714285714285
10.0,0.8280612244897959
10.0,0.8275510204081633
10.0,0.8270408163265306
10.0,0.826530612244898
10.0,0.8260204081632653
10.0,0.8255102040816327
10.5,0.825
10.5,0.8244897959183674
10.5,0.8239795918367347
10.5,0.823469387755102
10.5,0.8229591836734693
10.5,0.8224489795918367
10.5,0.8219387755102041
10.5,0.8214285714285714
10.5,0.8209183673469388
10.5,0.8204081632653062
10.5,0.8198979591836735
10.5,0.8193877551020408
10.5,0.8188775510204082
10.5,0.8183673469387756
10.5,0.8178571428571428
10.5,0.8173469387755102
10.5,0.8168367346938775
10.5,0.8163265306122449
10.5,0.8158163265306122
10.5,0.8153061224489796
10.5,0.814795918367347
10.5,0.8142857142857143
10.5,0.8137755102040816
10.5,0.813265306122449
10.5,0.8127551020408164
10.5,0.8122448979591836
10.5,0.811734693877551
10.5,0.8112244897959184
10.5,0.8107142857142857
10.5,0.810204081632653
10.5,0.8096938775510204
10.5,0.8091836734693878
10.5,0.8086734693877551
10.5,0.8081632653061225
10.5,0.8076530612244898
10.5,0.8071428571428572
10.5,0.8066326530612244
10.5,0.8061224489795918
10.5,0.8056122448979592
10.5,0.8051020408163265
10.5,0.8045918367346938
10.5,0.8040816326530612
10.5,0.8035714285714286
10.5,0.8030612244897959
10.5,0.8025510204081633
10.5,0.8020408163265307
10.5,0.801530612244898
10.5,0.8010204081632653
10.5,0.8005102040816326
10.5,0.8
10.5,0.7994897959183673
10.5,0.7989795918367347
10.5,0.798469387755102
10.5,0.7979591836734694
10.5,0.7974489795918367
10.5,0.7969387755102041
10.5,0.7964285714285715
10.5,0.7959183673469388
10.5,0.7954081632653061
10.5,0.7948979591836735
10.5,0.7943877551020408
10.5,0.7938775510204081
11.200000000000001,0.7933673469387755
11.200000000000001,0.7928571428571428
11.200000000000001,0.7923469387755102
11.200000000000001,0.7918367346938775
11.200000000000001,0.7913265306122449
11.200000000000001,0.7908163265306123
11.200000000000001,0.7903061224489796
11.666666666666668,0.789795918367347
11.666666666666668,0.7892857142857143
11.666666666666668,0.7887755102040817
11.666666666666668,0.7882653061224489
11.666666666666668,0.7877551020408163
11.666666666666668,0.7872448979591837
11.666666666666668,0.786734693877551
11.666666666666668,0.7862244897959183
11.666666666666668,0.7857142857142857
11.666666666666668,0.7852040816326531
11.666666666666668,0.7846938775510204
11.666666666666668,0.7841836734693878
11.666666666666668,0.7836734693877551
11.666666666666668,0.7831632653061225
11.666666666666668,0.7826530612244897
11.666666666666668,0.7821428571428571
11.666666666666668,0.7816326530612245
11.666666666666668,0.7811224489795918
11.666666666666668,0.7806122448979592
11.666666666666668,0.7801020408163265
11.666666666666668,0.7795918367346939
11.666666666666668,0.7790816326530612
11.666666666666668,0.7785714285714286
11.666666666666668,0.778061224489796
11.666666666666668,0.7775510204081633
11.666666666666668,0.7770408163265305
11.666666666666668,0.7765306122448979
11.666666666666668,0.7760204081632653
11.666666666666668,0.7755102040816326
11.666666666666668,0.775
11.666666666666668,0.7744897959183673
11.666666666666668,0.7739795918367347
11.666666666666668,0.773469387755102
11.666666666666668,0.7729591836734694
11.666666666666668,0.7724489795918368
11.666666666666668,0.7719387755102041
11.666666666666668,0.7714285714285715
11.666666666666668,0.7709183673469387
11.666666666666668,0.7704081632653061
11.666666666666668,0.7698979591836734
11.666666666666668,0.7693877551020408
11.666666666666668,0.7688775510204082
11.666666666666668,0.7683673469387755
11.666666666666668,0.7678571428571428
11.666666666666668,0.7673469387755102
11.666666666666668,0.7668367346938776
11.666666666666668,0.7663265306122449
11.666666666666668,0.7658163265306123
11.666666666666668,0.7653061224489796
11.666666666666668,0.764795918367347
11.666666666666668,0.7642857142857142
11.666666666666668,0.7637755102040816
11.666666666666668,0.763265306122449
11.666666666666668,0.7627551020408163
11.666666666666668,0.7622448979591837
11.666666666666668,0.761734693877551
11.666666666666668,0.7612244897959184
11.666666666666668,0.7607142857142857
11.666666666666668,0.7602040816326531
11.666666666666668,0.7596938775510205
11.666666666666668,0.7591836734693878
11.666666666666668,0.758673469387755
11.666666666666668,0.7581632653061224
11.666666666666668,0.7576530612244898
11.666666666666668,0.7571428571428571
11.666666666666668,0.7566326530612245
11.666666666666668,0.7561224489795918
11.666666666666668,0.7556122448979592
11.666666666666668,0.7551020408163265
11.666666666666668,0.7545918367346939
11.666666666666668,0.7540816326530613
11.666666666666668,0.7535714285714286
11.666666666666668,0.753061224489796
11.666666666666668,0.7525510204081632
11.666666666666668,0.7520408163265306
11.666666666666668,0.7515306122448979
11.666666666666668,0.7510204081632653
11.666666666666668,0.7505102040816327
11.666666666666668,0.75
11.666666666666668,0.7494897959183673
11.666666666666668,0.7489795918367347
11.666666666666668,0.7484693877551021
11.666666666666668,0.7479591836734694
11.666666666666668,0.7474489795918368
11.666666666666668,0.7469387755102042
11.666666666666668,0.7464285714285714
11.666666666666668,0.7459183673469387
11.666666666666668,0.7454081632653061
11.666666666666668,0.7448979591836735
11.666666666666668,0.7443877551020408
11.666666666666668,0.7438775510204081
11.666666666666668,0.7433673469387755
11.666666666666668,0.7428571428571429
11.666666666666668,0.7423469387755102
11.666666666666668,0.7418367346938776
11.666666666666668,0.741326530612245
11.666666666666668,0.7408163265306122
11.666666666666668,0.7403061224489795
11.666666666666668,0.7397959183673469
11.666666666666668,0.7392857142857143
11.666666666666668,0.7387755102040816
11.666666666666668,0.738265306122449
11.666666666666668,0.7377551020408164
11.666666666666668,0.7372448979591837
11.666666666666668,0.736734693877551
11.666666666666668,0.7362244897959184
11.666666666666668,0.7357142857142858
11.666666666666668,0.735204081632653
11.666666666666668,0.7346938775510203
11.666666666666668,0.7341836734693877
11.666666666666668,0.7336734693877551
11.666666666666668,0.7331632653061224
11.666666666666668,0.7326530612244898
11.666666666666668,0.7321428571428572
11.666666666666668,0.7316326530612245
11.666666666666668,0.7311224489795918
11.666666666666668,0.7306122448979592
12.25,0.7301020408163266
12.25,0.7295918367346939
12.25,0.7290816326530613
12.25,0.7285714285714286
12.25,0.7280612244897959
12.25,0.7275510204081632
12.25,0.7270408163265306
12.25,0.726530612244898
12.25,0.7260204081632653
12.25,0.7255102040816326
12.25,0.725
12.25,0.7244897959183674
12.25,0.7239795918367347
12.25,0.7234693877551021
12.25,0.7229591836734695
12.25,0.7224489795918367
12.25,0.721938775510204
12.25,0.7214285714285714
12.25,0.7209183673469388
12.25,0.7204081632653061
12.25,0.7198979591836735
12.25,0.7193877551020409
12.6,0.7188775510204082
12.6,0.7183673469387755
12.6,0.7178571428571429
12.6,0.7173469387755103
12.6,0.7168367346938775
12.6,0.7163265306122448
12.6,0.7158163265306122
12.6,0.7153061224489796
12.6,0.7147959183673469
12.6,0.7142857142857143
12.6,0.7137755102040817
12.6,0.713265306122449
12.6,0.7127551020408163
12.6,0.7122448979591837
12.6,0.7117346938775511
12.6,0.7112244897959183
12.6,0.7107142857142856
12.6,0.7102040816326531
12.6,0.7096938775510204
12.6,0.7091836734693877
12.6,0.7086734693877551
12.6,0.7081632653061225
12.6,0.7076530612244898
12.6,0.7071428571428571
12.6,0.7066326530612245
14.0,0.7061224489795919
14.0,0.7056122448979592
14.0,0.7051020408163265
14.0,0.7045918367346939
14.0,0.7040816326530612
14.0,0.7035714285714285
14.0,0.7030612244897959
14.0,0.7025510204081633
14.0,0.7020408163265306
14.0,0.7015306122448979
14.0,0.7010204081632654
14.0,0.7005102040816327
14.0,0.7
14.0,0.6994897959183674
14.0,0.6989795918367347
14.0,0.698469387755102
14.0,0.6979591836734693
14.0,0.6974489795918367
14.0,0.6969387755102041
14.0,0.6964285714285714
14.0,0.6959183673469388
14.0,0.6954081632653062
14.0,0.6948979591836735
14.0,0.6943877551020408
14.0,0.6938775510204082
14.0,0.6933673469387756
14.0,0.6928571428571428
14.0,0.6923469387755101
14.0,0.6918367346938776
14.0,0.6913265306122449
14.0,0.6908163265306122
14.0,0.6903061224489796
14.0,0.689795918367347
14.0,0.6892857142857143
14.0,0.6887755102040816
14.0,0.688265306122449
14.0,0.6877551020408164
14.0,0.6872448979591836
14.0,0.686734693877551
14.0,0.6862244897959184
14.0,0.6857142857142857
14.0,0.685204081632653
14.0,0.6846938775510204
14.0,0.6841836734693878
14.0,0.6836734693877551
14.0,0.6831632653061224
14.0,0.6826530612244899
14.0,0.6821428571428572
14.0,0.6816326530612244
14.0,0.6811224489795918
14.0,0.6806122448979592
14.0,0.6801020408163265
14.0,0.6795918367346938
14.0,0.6790816326530612
14.0,0.6785714285714286
14.0,0.6780612244897959
14.0,0.6775510204081633
14.0,0.6770408163265307
14.0,0.676530612244898
14.0,0.6760204081632653
14.0,0.6755102040816326
14.0,0.675
14.0,0.6744897959183673
14.0,0.6739795918367346
14.0,0.6734693877551021
14.0,0.6729591836734694
14.0,0.6724489795918367
14.0,0.6719387755102041
14.0,0.6714285714285715
14.0,0.6709183673469388
14.0,0.6704081632653061
14.0,0.6698979591836735
14.0,0.6693877551020408
14.0,0.6688775510204081
14.0,0.6683673469387755
14.0,0.6678571428571429
14.0,0.6673469387755102
14.0,0.6668367346938775
14.0,0.6663265306122449
14.0,0.6658163265306123
14.0,0.6653061224489796
14.0,0.6647959183673469
14.0,0.6642857142857144
14.0,0.6637755102040817
14.0,0.6632653061224489
14.0,0.6627551020408163
14.0,0.6622448979591837
14.0,0.661734693877551
14.0,0.6612244897959183
14.0,0.6607142857142857
14.0,0.6602040816326531
14.0,0.6596938775510204
14.0,0.6591836734693878
14.0,0.6586734693877552
14.0,0.6581632653061225
14.0,0.6576530612244897
14.0,0.6571428571428571
14.0,0.6566326530612245
14.0,0.6561224489795918
14.0,0.6556122448979591
14.0,0.6551020408163265
14.0,0.6545918367346939
14.0,0.6540816326530612
14.0,0.6535714285714286
14.0,0.653061224489796
14.0,0.6525510204081633
14.0,0.6520408163265305
14.0,0.6515306122448979
14.0,0.6510204081632653
14.0,0.6505102040816326
14.0,0.65
14.0,0.6494897959183674
14.0,0.6489795918367347
14.0,0.648469387755102
14.0,0.6479591836734694
14.0,0.6474489795918368
14.0,0.6469387755102041
14.0,0.6464285714285714
14.0,0.6459183673469387
14.0,0.6454081632653061
14.0,0.6448979591836734
14.0,0.6443877551020408
14.0,0.6438775510204082
14.0,0.6433673469387755
14.0,0.6428571428571428
14.0,0.6423469387755102
14.0,0.6418367346938776
14.0,0.6413265306122449
14.0,0.6408163265306123
14.0,0.6403061224489797
14.0,0.639795918367347
14.0,0.6392857142857142
14.0,0.6387755102040816
14.0,0.638265306122449
14.0,0.6377551020408163
14.0,0.6372448979591836
14.0,0.636734693877551
14.0,0.6362244897959184
14.0,0.6357142857142857
14.0,0.6352040816326531
14.0,0.6346938775510205
14.0,0.6341836734693878
14.0,0.633673469387755
14.0,0.6331632653061224
14.0,0.6326530612244898
14.0,0.6321428571428571
14.0,0.6316326530612245
14.0,0.6311224489795919
14.0,0.6306122448979592
14.0,0.6301020408163265
14.0,0.6295918367346939
14.0,0.6290816326530613
14.0,0.6285714285714286
14.0,0.6280612244897958
14.0,0.6275510204081632
14.0,0.6270408163265306
14.0,0.6265306122448979
14.0,0.6260204081632653
14.0,0.6255102040816327
14.0,0.625
14.0,0.6244897959183673
14.0,0.6239795918367347
14.0,0.6234693877551021
14.0,0.6229591836734694
14.0,0.6224489795918368
14.0,0.6219387755102042
14.0,0.6214285714285714
14.0,0.6209183673469387
14.0,0.6204081632653061
14.0,0.6198979591836735
14.0,0.6193877551020408
14.0,0.6188775510204081
14.0,0.6183673469387755
14.0,0.6178571428571429
14.0,0.6173469387755102
14.0,0.6168367346938776
14.0,0.616326530612245
14.0,0.6158163265306122
14.0,0.6153061224489795
14.0,0.6147959183673469
14.0,0.6142857142857143
14.0,0.6137755102040816
14.0,0.613265306122449
14.0,0.6127551020408164
14.0,0.6122448979591837
14.0,0.611734693877551
14.0,0.6112244897959184
14.0,0.6107142857142858
14.0,0.610204081632653
14.0,0.6096938775510203
14.0,0.6091836734693877
14.0,0.6086734693877551
14.0,0.6081632653061224
14.0,0.6076530612244898
14.0,0.6071428571428572
14.0,0.6066326530612245
14.0,0.6061224489795918
14.0,0.6056122448979592
14.0,0.6051020408163266
14.0,0.6045918367346939
14.0,0.6040816326530613
14.0,0.6035714285714286
14.0,0.6030612244897959
14.0,0.6025510204081632
14.0,0.6020408163265306
14.0,0.601530612244898
14.0,0.6010204081632653
14.0,0.6005102040816326
14.0,0.6
14.0,0.5994897959183674
14.0,0.5989795918367347
14.0,0.5984693877551021
14.0,0.5979591836734695
14.0,0.5974489795918367
14.0,0.596938775510204
14.0,0.5964285714285714
14.0,0.5959183673469388
14.0,0.5954081632653061
14.0,0.5948979591836735
14.0,0.5943877551020409
14.0,0.5938775510204082
14.0,0.5933673469387755
14.0,0.5928571428571429
14.0,0.5923469387755103
14.0,0.5918367346938775
14.0,0.5913265306122448
14.0,0.5908163265306122
14.0,0.5903061224489796
14.0,0.5897959183673469
14.0,0.5892857142857143
14.0,0.5887755102040817
14.0,0.588265306122449
14.0,0.5877551020408163
14.0,0.5872448979591837
14.0,0.5867346938775511
14.0,0.5862244897959183
14.0,0.5857142857142856
14.0,0.5852040816326531
14.0,0.5846938775510204
14.0,0.5841836734693877
14.0,0.5836734693877551
14.0,0.5831632653061225
14.0,0.5826530612244898
14.0,0.5821428571428571
14.0,0.5816326530612245
14.0,0.5811224489795919
14.0,0.5806122448979592
14.0,0.5801020408163265
14.0,0.5795918367346939
14.0,0.5790816326530612
14.0,0.5785714285714285
14.0,0.5780612244897959
14.0,0.5775510204081633
14.0,0.5770408163265306
14.0,0.5765306122448979
14.0,0.5760204081632654
14.0,0.5755102040816327
14.0,0.575
14.0,0.5744897959183674
14.0,0.5739795918367347
14.0,0.573469387755102
14.0,0.5729591836734693
14.0,0.5724489795918367
14.0,0.5719387755102041
14.0,0.5714285714285714
14.0,0.5709183673469388
14.0,0.5704081632653062
14.0,0.5698979591836735
14.0,0.5693877551020408
14.0,0.5688775510204082
14.0,0.5683673469387756
14.0,0.5678571428571428
14.0,0.5673469387755101
14.0,0.5668367346938776
14.0,0.5663265306122449
14.0,0.5658163265306122
14.0,0.5653061224489796
14.0,0.564795918367347
14.0,0.5642857142857143
14.0,0.5637755102040816
14.0,0.563265306122449
14.0,0.5627551020408164
14.0,0.5622448979591836
14.0,0.561734693877551
14.0,0.5612244897959184
14.0,0.5607142857142857
14.0,0.560204081632653
14.0,0.5596938775510204
15.75,0.5591836734693878
15.75,0.5586734693877551
15.75,0.5581632653061224
15.75,0.5576530612244899
15.75,0.5571428571428572
15.75,0.5566326530612244
15.75,0.5561224489795918
15.75,0.5556122448979592
15.75,0.5551020408163265
15.75,0.5545918367346938
15.75,0.5540816326530612
15.75,0.5535714285714286
15.75,0.5530612244897959
15.75,0.5525510204081633
15.75,0.5520408163265307
15.75,0.551530612244898
15.75,0.5510204081632653
15.75,0.5505102040816326
15.75,0.55
15.75,0.5494897959183673
15.75,0.5489795918367346
15.75,0.5484693877551021
15.75,0.5479591836734694
15.75,0.5474489795918367
15.75,0.5469387755102041
15.75,0.5464285714285715
15.75,0.5459183673469388
15.75,0.5454081632653061
15.75,0.5448979591836735
15.75,0.5443877551020408
15.75,0.5438775510204081
15.75,0.5433673469387755
15.75,0.5428571428571429
15.75,0.5423469387755102
15.75,0.5418367346938775
15.75,0.5413265306122449
15.75,0.5408163265306123
15.75,0.5403061224489796
15.75,0.5397959183673469
15.75,0.5392857142857144
15.75,0.5387755102040817
15.75,0.5382653061224489
15.75,0.5377551020408163
16.333333333333336,0.5372448979591837
16.333333333333336,0.536734693877551
16.333333333333336,0.5362244897959183
16.333333333333336,0.5357142857142857
16.333333333333336,0.5352040816326531
16.333333333333336,0.5346938775510204
16.333333333333336,0.5341836734693878
16.333333333333336,0.5336734693877552
16.333333333333336,0.5331632653061225
16.333333333333336,0.5326530612244897
16.333333333333336,0.5321428571428571
16.333333333333336,0.5316326530612245
16.333333333333336,0.5311224489795918
16.333333333333336,0.5306122448979591
16.333333333333336,0.5301020408163265
16.333333333333336,0.5295918367346939
16.333333333333336,0.5290816326530612
16.333333333333336,0.5285714285714286
16.333333333333336,0.528061224489796
16.333333333333336,0.5275510204081633
16.333333333333336,0.5270408163265305
16.333333333333336,0.5265306122448979
16.333333333333336,0.5260204081632653
16.333333333333336,0.5255102040816326
16.333333333333336,0.525
16.333333333333336,0.5244897959183674
16.333333333333336,0.5239795918367347
16.333333333333336,0.523469387755102
17.5,0.5229591836734694
17.5,0.5224489795918368
17.5,0.5219387755102041
17.5,0.5214285714285714
17.5,0.5209183673469387
17.5,0.5204081632653061
17.5,0.5198979591836734
17.5,0.5193877551020408
17.5,0.5188775510204082
17.5,0.5183673469387755
17.5,0.5178571428571428
17.5,0.5173469387755102
17.5,0.5168367346938776
17.5,0.5163265306122449
17.5,0.5158163265306123
17.5,0.5153061224489797
17.5,0.514795918367347
17.5,0.5142857142857142
17.5,0.5137755102040816
17.5,0.513265306122449
17.5,0.5127551020408163
17.5,0.5122448979591836
17.5,0.511734693877551
17.5,0.5112244897959184
17.5,0.5107142857142857
17.5,0.5102040816326531
17.5,0.5096938775510205
17.5,0.5091836734693878
17.5,0.508673469387755
17.5,0.5081632653061224
17.5,0.5076530612244898
17.5,0.5071428571428571
17.5,0.5066326530612245
17.5,0.5061224489795919
17.5,0.5056122448979592
17.5,0.5051020408163265
17.5,0.5045918367346939
17.5,0.5040816326530613
17.5,0.5035714285714286
17.5,0.5030612244897958
17.5,0.5025510204081632
17.5,0.5020408163265306
17.5,0.5015306122448979
17.5,0.5010204081632653
17.5,0.5005102040816327
17.5,0.5
17.5,0.4994897959183674
17.5,0.4989795918367347
17.5,0.4984693877551021
17.5,0.49795918367346936
17.5,0.49744897959183676
17.5,0.49693877551020404
17.5,0.49642857142857144
17.5,0.4959183673469387
17.5,0.4954081632653061
17.5,0.4948979591836735
17.5,0.4943877551020408
17.5,0.4938775510204082
17.5,0.4933673469387755
17.5,0.4928571428571429
17.5,0.49234693877551017
17.5,0.49183673469387756
17.5,0.49132653061224485
17.5,0.49081632653061225
17.5,0.49030612244897964
17.5,0.4897959183673469
17.5,0.4892857142857143
17.5,0.4887755102040816
17.5,0.488265306122449
17.5,0.4877551020408163
17.5,0.4872448979591837
17.5,0.486734693877551
17.5,0.48622448979591837
17.5,0.48571428571428577
17.5,0.48520408163265305
17.5,0.48469387755102045
17.5,0.48418367346938773
17.5,0.48367346938775513
17.5,0.4831632653061224
17.5,0.4826530612244898
17.5,0.4821428571428571
17.5,0.4816326530612245
17.5,0.4811224489795919
17.5,0.4806122448979592
17.5,0.48010204081632657
17.5,0.47959183673469385
17.5,0.47908163265306125
17.5,0.47857142857142854
17.5,0.47806122448979593
17.5,0.4775510204081632
17.5,0.4770408163265306
17.5,0.476530612244898
17.5,0.4760204081632653
17.5,0.4755102040816327
17.5,0.475
17.5,0.4744897959183674
17.5,0.47397959183673466
17.5,0.47346938775510206
17.5,0.47295918367346934
17.5,0.47244897959183674
17.5,0.47193877551020413
17.5,0.4714285714285714
17.5,0.4709183673469388
17.5,0.4704081632653061
17.5,0.4698979591836735
17.5,0.4693877551020408
17.5,0.4688775510204082
17.5,0.46836734693877546
17.5,0.46785714285714286
17.5,0.46734693877551026
17.5,0.46683673469387754
17.5,0.46632653061224494
17.5,0.4658163265306122
17.5,0.4653061224489796
17.5,0.4647959183673469
17.5,0.4642857142857143
17.5,0.4637755102040816
17.5,0.463265306122449
17.5,0.4627551020408164
17.5,0.46224489795918366
17.5,0.46173469387755106
17.5,0.46122448979591835
17.5,0.46071428571428574
17.5,0.46020408163265303
17.5,0.4596938775510204
17.5,0.4591836734693877
17.5,0.4586734693877551
17.5,0.4581632653061225
17.5,0.4576530612244898
17.5,0.4571428571428572
17.5,0.45663265306122447
17.5,0.45612244897959187
17.5,0.45561224489795915
17.5,0.45510204081632655
17.5,0.45459183673469383
17.5,0.45408163265306123
17.5,0.4535714285714286
17.5,0.4530612244897959
17.5,0.4525510204081633
17.5,0.4520408163265306
17.5,0.451530612244898
17.5,0.4510204081632653
17.5,0.45051020408163267
17.5,0.44999999999999996
17.5,0.44948979591836735
17.5,0.44897959183673475
17.5,0.44846938775510203
17.5,0.44795918367346943
17.5,0.4474489795918367
17.5,0.4469387755102041
17.5,0.4464285714285714
17.5,0.4459183673469388
17.5,0.4454081632653061
17.5,0.4448979591836735
17.5,0.44438775510204087
17.5,0.44387755102040816
17.5,0.44336734693877555
17.5,0.44285714285714284
17.5,0.44234693877551023
17.5,0.4418367346938775
17.5,0.4413265306122449
17.5,0.4408163265306122
17.5,0.4403061224489796
17.5,0.439795918367347
17.5,0.4392857142857143
17.5,0.4387755102040817
17.5,0.43826530612244896
17.5,0.43775510204081636
17.5,0.43724489795918364
17.5,0.43673469387755104
17.5,0.4362244897959183
17.5,0.4357142857142857
18.666666666666664,0.435204081632653
18.666666666666664,0.4346938775510204
18.666666666666664,0.4341836734693878
18.666666666666664,0.4336734693877551
18.666666666666664,0.4331632653061225
18.666666666666664,0.43265306122448977
18.666666666666664,0.43214285714285716
18.666666666666664,0.43163265306122445
18.666666666666664,0.43112244897959184
18.666666666666664,0.43061224489795913
18.666666666666664,0.4301020408163265
18.666666666666664,0.4295918367346939
18.666666666666664,0.4290816326530612
18.666666666666664,0.4285714285714286
18.666666666666664,0.4280612244897959
18.666666666666664,0.4275510204081633
18.666666666666664,0.42704081632653057
18.666666666666664,0.42653061224489797
18.666666666666664,0.42602040816326525
18.666666666666664,0.42551020408163265
18.666666666666664,0.42500000000000004
18.666666666666664,0.42448979591836733
18.666666666666664,0.4239795918367347
18.666666666666664,0.423469387755102
18.666666666666664,0.4229591836734694
18.666666666666664,0.4224489795918367
18.666666666666664,0.4219387755102041
18.666666666666664,0.4214285714285714
18.666666666666664,0.42091836734693877
18.666666666666664,0.42040816326530617
18.666666666666664,0.41989795918367345
21.0,0.41938775510204085
21.0,0.41887755102040813
21.0,0.41836734693877553
21.0,0.4178571428571428
21.0,0.4173469387755102
21.0,0.4168367346938775
21.0,0.4163265306122449
21.0,0.4158163265306123
21.0,0.4153061224489796
21.0,0.41479591836734697
21.0,0.41428571428571426
21.0,0.41377551020408165
21.0,0.41326530612244894
21.0,0.41275510204081634
21.0,0.4122448979591836
21.0,0.411734693877551
21.0,0.4112244897959184
21.0,0.4107142857142857
21.0,0.4102040816326531
21.0,0.4096938775510204
21.0,0.4091836734693878
21.0,0.40867346938775506
21.0,0.40816326530612246
21.0,0.40765306122448974
21.0,0.40714285714285714
21.0,0.40663265306122454
21.0,0.4061224489795918
21.0,0.4056122448979592
21.0,0.4051020408163265
21.0,0.4045918367346939
21.0,0.4040816326530612
21.0,0.4035714285714286
21.0,0.40306122448979587
21.0,0.40255102040816326
21.0,0.40204081632653066
21.0,0.40153061224489794
21.0,0.40102040816326534
21.0,0.4005102040816326
21.0,0.4
21.0,0.3994897959183673
21.0,0.3989795918367347
21.0,0.398469387755102
21.0,0.3979591836734694
21.0,0.3974489795918368
21.0,0.39693877551020407
21.0,0.39642857142857146
21.0,0.39591836734693875
21.0,0.39540816326530615
21.0,0.39489795918367343
21.0,0.3943877551020408
21.0,0.3938775510204081
21.0,0.3933673469387755
21.0,0.3928571428571429
21.0,0.3923469387755102
21.0,0.3918367346938776
21.0,0.39132653061224487
21.0,0.39081632653061227
21.0,0.39030612244897955
21.0,0.38979591836734695
21.0,0.38928571428571423
21.0,0.38877551020408163
21.0,0.388265306122449
21.0,0.3877551020408163
21.0,0.3872448979591837
21.0,0.386734693877551
21.0,0.3862244897959184
21.0,0.3857142857142857
21.0,0.3852040816326531
21.0,0.38469387755102036
21.0,0.38418367346938775
21.0,0.38367346938775515
21.0,0.38316326530612244
21.0,0.38265306122448983
21.0,0.3821428571428571
21.0,0.3816326530612245
21.0,0.3811224489795918
21.0,0.3806122448979592
21.0,0.3801020408163265
21.0,0.3795918367346939
21.0,0.3790816326530613
21.0,0.37857142857142856
21.0,0.37806122448979596
21.0,0.37755102040816324
21.0,0.37704081632653064
21.0,0.3765306122448979
21.0,0.3760204081632653
21.0,0.3755102040816326
21.0,0.375
21.0,0.3744897959183674
21.0,0.3739795918367347
21.0,0.3734693877551021
21.0,0.37295918367346936
21.0,0.37244897959183676
21.0,0.37193877551020404
21.0,0.37142857142857144
21.0,0.3709183673469387
21.0,0.3704081632653061
21.0,0.3698979591836735
21.0,0.3693877551020408
21.0,0.3688775510204082
21.0,0.3683673469387755
21.0,0.3678571428571429
21.0,0.36734693877551017
21.0,0.36683673469387756
21.0,0.36632653061224485
21.0,0.36581632653061225
21.0,0.36530612244897964
21.0,0.3647959183673469
21.0,0.3642857142857143
21.0,0.3637755102040816
21.0,0.363265306122449
21.0,0.3627551020408163
21.0,0.3622448979591837
21.0,0.361734693877551
21.0,0.36122448979591837
21.0,0.36071428571428577
21.0,0.36020408163265305
21.0,0.35969387755102045
21.0,0.35918367346938773
21.0,0.35867346938775513
21.0,0.3581632653061224
21.0,0.3576530612244898
21.0,0.3571428571428571
21.0,0.3566326530612245
21.0,0.3561224489795919
21.0,0.3556122448979592
21.0,0.35510204081632657
21.0,0.35459183673469385
21.0,0.35408163265306125
21.0,0.35357142857142854
21.0,0.35306122448979593
21.0,0.3525510204081632
21.0,0.3520408163265306
21.0,0.351530612244898
21.0,0.3510204081632653
21.0,0.3505102040816327
21.0,0.35
21.0,0.3494897959183674
21.0,0.34897959183673466
21.0,0.34846938775510206
21.0,0.34795918367346934
21.0,0.34744897959183674
21.0,0.34693877551020413
21.0,0.3464285714285714
21.0,0.3459183673469388
21.0,0.3454081632653061
21.0,0.3448979591836735
21.0,0.3443877551020408
21.0,0.3438775510204082
21.0,0.34336734693877546
21.0,0.34285714285714286
21.0,0.34234693877551026
21.0,0.34183673469387754
21.0,0.34132653061224494
23.333333333333336,0.3408163265306122
23.333333333333336,0.3403061224489796
23.333333333333336,0.3397959183673469
23.333333333333336,0.3392857142857143
23.333333333333336,0.3387755102040816
23.333333333333336,0.338265306122449
23.333333333333336,0.3377551020408164
23.333333333333336,0.33724489795918366
23.333333333333336,0.33673469387755106
23.333333333333336,0.33622448979591835
23.333333333333336,0.33571428571428574
23.333333333333336,0.33520408163265303
23.333333333333336,0.3346938775510204
23.333333333333336,0.3341836734693877
23.333333333333336,0.3336734693877551
23.333333333333336,0.3331632653061225
23.333333333333336,0.3326530612244898
23.333333333333336,0.3321428571428572
23.333333333333336,0.33163265306122447
23.333333333333336,0.33112244897959187
23.333333333333336,0.33061224489795915
23.333333333333336,0.33010204081632655
23.333333333333336,0.32959183673469383
23.333333333333336,0.32908163265306123
23.333333333333336,0.3285714285714286
23.333333333333336,0.3280612244897959
23.333333333333336,0.3275510204081633
23.333333333333336,0.3270408163265306
23.333333333333336,0.326530612244898
23.333333333333336,0.3260204081632653
23.333333333333336,0.32551020408163267
23.333333333333336,0.32499999999999996
23.333333333333336,0.32448979591836735
23.333333333333336,0.32397959183673475
23.333333333333336,0.32346938775510203
23.333333333333336,0.32295918367346943
23.333333333333336,0.3224489795918367
23.333333333333336,0.3219387755102041
23.333333333333336,0.3214285714285714
23.333333333333336,0.3209183673469388
23.333333333333336,0.3204081632653061
23.333333333333336,0.3198979591836735
23.333333333333336,0.31938775510204087
23.333333333333336,0.31887755102040816
23.333333333333336,0.31836734693877555
23.333333333333336,0.31785714285714284
23.333333333333336,0.31734693877551023
23.333333333333336,0.3168367346938775
23.333333333333336,0.3163265306122449
23.333333333333336,0.3158163265306122
23.333333333333336,0.3153061224489796
23.333333333333336,0.314795918367347
23.333333333333336,0.3142857142857143
23.333333333333336,0.3137755102040817
23.333333333333336,0.31326530612244896
23.333333333333336,0.31275510204081636
23.333333333333336,0.31224489795918364
23.333333333333336,0.31173469387755104
23.333333333333336,0.3112244897959183
23.333333333333336,0.3107142857142857
23.333333333333336,0.310204081632653
23.333333333333336,0.3096938775510204
23.333333333333336,0.3091836734693878
23.333333333333336,0.3086734693877551
23.333333333333336,0.3081632653061225
23.333333333333336,0.30765306122448977
23.333333333333336,0.30714285714285716
23.333333333333336,0.30663265306122445
23.333333333333336,0.30612244897959184
23.333333333333336,0.30561224489795913
23.333333333333336,0.3051020408163265
23.333333333333336,0.3045918367346939
23.333333333333336,0.3040816326530612
23.333333333333336,0.3035714285714286
23.333333333333336,0.3030612244897959
23.333333333333336,0.3025510204081633
23.333333333333336,0.30204081632653057
23.333333333333336,0.30153061224489797
23.333333333333336,0.30102040816326525
23.333333333333336,0.30051020408163265
23.333333333333336,0.30000000000000004
23.333333333333336,0.29948979591836733
23.333333333333336,0.2989795918367347
23.333333333333336,0.298469387755102
23.333333333333336,0.2979591836734694
23.333333333333336,0.2974489795918367
23.333333333333336,0.2969387755102041
23.333333333333336,0.2964285714285714
23.333333333333336,0.29591836734693877
23.333333333333336,0.29540816326530617
23.333333333333336,0.29489795918367345
23.333333333333336,0.29438775510204085
23.333333333333336,0.29387755102040813
23.333333333333336,0.29336734693877553
23.333333333333336,0.2928571428571428
23.333333333333336,0.2923469387755102
23.333333333333336,0.2918367346938775
23.333333333333336,0.2913265306122449
23.333333333333336,0.2908163265306123
24.5,0.2903061224489796
24.5,0.28979591836734697
24.5,0.28928571428571426
24.5,0.28877551020408165
24.5,0.28826530612244894
24.5,0.28775510204081634
24.5,0.2872448979591836
24.5,0.286734693877551
24.5,0.2862244897959184
24.5,0.2857142857142857
24.5,0.2852040816326531
24.5,0.2846938775510204
24.5,0.2841836734693878
24.5,0.28367346938775506
24.5,0.28316326530612246
24.5,0.28265306122448974
24.5,0.28214285714285714
24.5,0.28163265306122454
24.5,0.2811224489795918
24.5,0.2806122448979592
24.5,0.2801020408163265
24.5,0.2795918367346939
24.5,0.2790816326530612
24.5,0.2785714285714286
24.5,0.27806122448979587
24.5,0.27755102040816326
24.5,0.27704081632653066
24.5,0.27653061224489794
24.5,0.27602040816326534
24.5,0.2755102040816326
24.5,0.275
24.5,0.2744897959183673
24.5,0.2739795918367347
24.5,0.273469387755102
24.5,0.2729591836734694
24.5,0.2724489795918368
24.5,0.27193877551020407
24.5,0.27142857142857146
24.5,0.27091836734693875
24.5,0.27040816326530615
24.5,0.26989795918367343
24.5,0.2693877551020408
24.5,0.2688775510204081
24.5,0.2683673469387755
28.0,0.2678571428571429
28.0,0.2673469387755102
28.0,0.2668367346938776
28.0,0.26632653061224487
28.0,0.26581632653061227
28.0,0.26530612244897955
28.0,0.26479591836734695
28.0,0.26428571428571423
28.0,0.26377551020408163
28.0,0.263265306122449
28.0,0.2627551020408163
28.0,0.2622448979591837
28.0,0.261734693877551
28.0,0.2612244897959184
28.0,0.2607142857142857
28.0,0.2602040816326531
28.0,0.25969387755102036
28.0,0.25918367346938775
28.0,0.25867346938775515
28.0,0.25816326530612244
28.0,0.25765306122448983
28.0,0.2571428571428571
28.0,0.2566326530612245
28.0,0.2561224489795918
28.0,0.2556122448979592
28.0,0.2551020408163265
28.0,0.2545918367346939
28.0,0.2540816326530613
28.0,0.25357142857142856
28.0,0.25306122448979596
28.0,0.25255102040816324
28.0,0.25204081632653064
28.0,0.2515306122448979
28.0,0.2510204081632653
28.0,0.2505102040816326
28.0,0.25
28.0,0.2494897959183674
28.0,0.24897959183673468
28.0,0.24846938775510208
28.0,0.24795918367346936
28.0,0.24744897959183676
28.0,0.24693877551020404
28.0,0.24642857142857144
28.0,0.24591836734693873
28.0,0.24540816326530612
28.0,0.24489795918367352
28.0,0.2443877551020408
28.0,0.2438775510204082
28.0,0.2433673469387755
28.0,0.24285714285714288
28.0,0.24234693877551017
28.0,0.24183673469387756
28.0,0.24132653061224485
28.0,0.24081632653061225
28.0,0.24030612244897964
28.0,0.23979591836734693
28.0,0.23928571428571432
28.0,0.2387755102040816
28.0,0.238265306122449
28.0,0.2377551020408163
28.0,0.2372448979591837
28.0,0.23673469387755097
28.0,0.23622448979591837
28.0,0.23571428571428577
28.0,0.23520408163265305
28.0,0.23469387755102045
28.0,0.23418367346938773
28.0,0.23367346938775513
28.0,0.2331632653061224
28.0,0.2326530612244898
28.0,0.2321428571428571
28.0,0.2316326530612245
28.0,0.2311224489795919
28.0,0.23061224489795917
28.0,0.23010204081632657
28.0,0.22959183673469385
28.0,0.22908163265306125
31.5,0.22857142857142854
31.5,0.22806122448979593
31.5,0.22755102040816322
31.5,0.22704081632653061
31.5,0.226530612244898
31.5,0.2260204081632653
31.5,0.2255102040816327
31.5,0.22499999999999998
31.5,0.22448979591836737
31.5,0.22397959183673466
31.5,0.22346938775510206
31.5,0.22295918367346934
31.5,0.22244897959183674
31.5,0.22193877551020413
31.5,0.22142857142857142
31.5,0.22091836734693882
31.5,0.2204081632653061
31.5,0.2198979591836735
31.5,0.21938775510204078
31.5,0.21887755102040818
31.5,0.21836734693877546
31.5,0.21785714285714286
31.5,0.21734693877551026
31.5,0.21683673469387754
31.5,0.21632653061224494
31.5,0.21581632653061222
31.5,0.21530612244897962
31.5,0.2147959183673469
31.5,0.2142857142857143
31.5,0.2137755102040816
31.5,0.21326530612244898
31.5,0.21275510204081638
31.5,0.21224489795918366
31.5,0.21173469387755106
31.5,0.21122448979591835
31.5,0.21071428571428574
31.5,0.21020408163265303
31.5,0.20969387755102042
31.5,0.2091836734693877
31.5,0.2086734693877551
31.5,0.2081632653061225
31.5,0.2076530612244898
31.5,0.20714285714285718
31.5,0.20663265306122447
31.5,0.20612244897959187
31.5,0.20561224489795915
31.5,0.20510204081632655
31.5,0.20459183673469383
31.5,0.20408163265306123
31.5,0.20357142857142863
31.5,0.2030612244897959
31.5,0.2025510204081633
35.0,0.2020408163265306
35.0,0.201530612244898
35.0,0.20102040816326527
35.0,0.20051020408163267
35.0,0.19999999999999996
35.0,0.19948979591836735
35.0,0.19897959183673475
35.0,0.19846938775510203
35.0,0.19795918367346943
35.0,0.19744897959183672
35.0,0.1969387755102041
35.0,0.1964285714285714
35.0,0.1959183673469388
35.0,0.19540816326530608
35.0,0.19489795918367347
35.0,0.19438775510204087
35.0,0.19387755102040816
35.0,0.19336734693877555
35.0,0.19285714285714284
35.0,0.19234693877551023
35.0,0.19183673469387752
35.0,0.19132653061224492
35.0,0.1908163265306122
35.0,0.1903061224489796
35.0,0.189795918367347
35.0,0.18928571428571428
35.0,0.18877551020408168
35.0,0.18826530612244896
35.0,0.18775510204081636
35.0,0.18724489795918364
35.0,0.18673469387755104
35.0,0.18622448979591832
35.0,0.18571428571428572
35.0,0.185204081632653
35.0,0.1846938775510204
35.0,0.1841836734693878
35.0,0.18367346938775508
35.0,0.18316326530612248
35.0,0.18265306122448977
35.0,0.18214285714285716
35.0,0.18163265306122445
35.0,0.18112244897959184
35.0,0.18061224489795913
35.0,0.18010204081632653
35.0,0.17959183673469392
35.0,0.1790816326530612
35.0,0.1785714285714286
35.0,0.1780612244897959
35.0,0.17755102040816328
35.0,0.17704081632653057
35.0,0.17653061224489797
35.0,0.17602040816326525
35.0,0.17551020408163265
35.0,0.17500000000000004
35.0,0.17448979591836733
35.0,0.17397959183673473
35.0,0.173469387755102
35.0,0.1729591836734694
35.0,0.1724489795918367
35.0,0.1719387755102041
35.0,0.17142857142857137
35.0,0.17091836734693877
35.0,0.17040816326530617
35.0,0.16989795918367345
35.0,0.16938775510204085
35.0,0.16887755102040813
35.0,0.16836734693877553
35.0,0.16785714285714282
35.0,0.1673469387755102
35.0,0.1668367346938775
35.0,0.1663265306122449
35.0,0.1658163265306123
35.0,0.16530612244897958
35.0,0.16479591836734697
35.0,0.16428571428571426
35.0,0.16377551020408165
35.0,0.16326530612244894
35.0,0.16275510204081634
35.0,0.16224489795918362
35.0,0.16173469387755102
35.0,0.1612244897959184
35.0,0.1607142857142857
35.0,0.1602040816326531
35.0,0.15969387755102038
35.0,0.15918367346938778
35.0,0.15867346938775506
35.0,0.15816326530612246
35.0,0.15765306122448974
35.0,0.15714285714285714
35.0,0.15663265306122454
35.0,0.15612244897959182
35.0,0.15561224489795922
35.0,0.1551020408163265
35.0,0.1545918367346939
35.0,0.15408163265306118
35.0,0.15357142857142858
35.0,0.15306122448979587
35.0,0.15255102040816326
35.0,0.15204081632653066
35.0,0.15153061224489794
35.0,0.15102040816326534
35.0,0.15051020408163263
35.0,0.15000000000000002
35.0,0.1494897959183673
35.0,0.1489795918367347
35.0,0.148469387755102
35.0,0.14795918367346939
35.0,0.14744897959183678
35.0,0.14693877551020407
35.0,0.14642857142857146
35.0,0.14591836734693875
35.0,0.14540816326530615
35.0,0.14489795918367343
35.0,0.14438775510204083
35.0,0.1438775510204081
35.0,0.1433673469387755
35.0,0.1428571428571429
35.0,0.1423469387755102
35.0,0.1418367346938776
35.0,0.14132653061224487
35.0,0.14081632653061227
35.0,0.14030612244897955
35.0,0.13979591836734695
35.0,0.13928571428571423
35.0,0.13877551020408163
35.0,0.13826530612244903
35.0,0.1377551020408163
35.0,0.1372448979591837
35.0,0.136734693877551
35.0,0.1362244897959184
35.0,0.13571428571428568
35.0,0.13520408163265307
35.0,0.13469387755102036
35.0,0.13418367346938775
35.0,0.13367346938775515
35.0,0.13316326530612244
35.0,0.13265306122448983
35.0,0.13214285714285712
35.0,0.1316326530612245
35.0,0.1311224489795918
35.0,0.1306122448979592
35.0,0.13010204081632648
35.0,0.12959183673469388
35.0,0.12908163265306127
35.0,0.12857142857142856
35.0,0.12806122448979596
35.0,0.12755102040816324
35.0,0.12704081632653064
35.0,0.12653061224489792
35.0,0.12602040816326532
42.0,0.1255102040816326
42.0,0.125
42.0,0.1244897959183674
42.0,0.12397959183673468
42.0,0.12346938775510208
42.0,0.12295918367346936
42.0,0.12244897959183676
42.0,0.12193877551020404
42.0,0.12142857142857144
42.0,0.12091836734693873
42.0,0.12040816326530612
42.0,0.11989795918367352
42.0,0.1193877551020408
42.0,0.1188775510204082
42.0,0.11836734693877549
42.0,0.11785714285714288
42.0,0.11734693877551017
42.0,0.11683673469387756
42.0,0.11632653061224485
42.0,0.11581632653061225
42.0,0.11530612244897964
42.0,0.11479591836734693
42.0,0.11428571428571432
42.0,0.11377551020408161
42.0,0.113265306122449
42.0,0.11275510204081629
42.0,0.11224489795918369
42.0,0.11173469387755097
42.0,0.11122448979591837
42.0,0.11071428571428577
42.0,0.11020408163265305
42.0,0.10969387755102045
42.0,0.10918367346938773
42.0,0.10867346938775513
42.0,0.10816326530612241
42.0,0.10765306122448981
42.0,0.1071428571428571
42.0,0.10663265306122449
42.0,0.10612244897959189
49.0,0.10561224489795917
49.0,0.10510204081632657
49.0,0.10459183673469385
49.0,0.10408163265306125
49.0,0.10357142857142854
49.0,0.10306122448979593
49.0,0.10255102040816322
49.0,0.10204081632653061
49.0,0.10153061224489801
49.0,0.1010204081632653
49.0,0.10051020408163269
49.0,0.09999999999999998
49.0,0.09948979591836737
49.0,0.09897959183673466
49.0,0.09846938775510206
49.0,0.09795918367346934
49.0,0.09744897959183674
49.0,0.09693877551020413
49.0,0.09642857142857142
49.0,0.09591836734693882
49.0,0.0954081632653061
49.0,0.0948979591836735
49.0,0.09438775510204078
56.0,0.09387755102040818
56.0,0.09336734693877546
56.0,0.09285714285714286
56.0,0.09234693877551026
56.0,0.09183673469387754
56.0,0.09132653061224494
56.0,0.09081632653061222
56.0,0.09030612244897962
56.0,0.0897959183673469
56.0,0.0892857142857143
56.0,0.08877551020408159
56.0,0.08826530612244898
56.0,0.08775510204081638
56.0,0.08724489795918366
56.0,0.08673469387755106
56.0,0.08622448979591835
56.0,0.08571428571428574
56.0,0.08520408163265303
56.0,0.08469387755102042
56.0,0.08418367346938771
56.0,0.0836734693877551
56.0,0.0831632653061225
56.0,0.08265306122448979
56.0,0.08214285714285718
56.0,0.08163265306122447
63.0,0.08112244897959187
63.0,0.08061224489795915
63.0,0.08010204081632655
63.0,0.07959183673469383
63.0,0.07908163265306123
63.0,0.07857142857142863
63.0,0.07806122448979591
63.0,0.07755102040816331
63.0,0.07704081632653059
63.0,0.07653061224489799
63.0,0.07602040816326527
63.0,0.07551020408163267
63.0,0.07499999999999996
63.0,0.07448979591836735
63.0,0.07397959183673475
63.0,0.07346938775510203
63.0,0.07295918367346943
63.0,0.07244897959183672
63.0,0.07193877551020411
63.0,0.0714285714285714
63.0,0.0709183673469388
63.0,0.07040816326530608
63.0,0.06989795918367347
63.0,0.06938775510204087
63.0,0.06887755102040816
63.0,0.06836734693877555
63.0,0.06785714285714284
63.0,0.06734693877551023
63.0,0.06683673469387752
63.0,0.06632653061224492
63.0,0.0658163265306122
63.0,0.0653061224489796
63.0,0.064795918367347
63.0,0.06428571428571428
63.0,0.06377551020408168
63.0,0.06326530612244896
70.0,0.06275510204081636
70.0,0.06224489795918364
70.0,0.06173469387755104
70.0,0.061224489795918324
70.0,0.06071428571428572
70.0,0.060204081632653006
70.0,0.0596938775510204
70.0,0.0591836734693878
70.0,0.058673469387755084
70.0,0.05816326530612248
70.0,0.057653061224489766
70.0,0.05714285714285716
70.0,0.05663265306122445
70.0,0.056122448979591844
70.0,0.05561224489795913
70.0,0.055102040816326525
70.0,0.05459183673469392
70.0,0.05408163265306121
70.0,0.0535714285714286
70.0,0.05306122448979589
70.0,0.052551020408163285
70.0,0.05204081632653057
70.0,0.051530612244897966
70.0,0.05102040816326525
70.0,0.05051020408163265
70.0,0.050000000000000044
70.0,0.04948979591836733
70.0,0.048979591836734726
70.0,0.04846938775510201
70.0,0.04795918367346941
70.0,0.04744897959183669
70.0,0.04693877551020409
70.0,0.046428571428571375
70.0,0.04591836734693877
70.0,0.04540816326530617
70.0,0.04489795918367345
70.0,0.04438775510204085
70.0,0.043877551020408134
70.0,0.04336734693877553
70.0,0.042857142857142816
70.0,0.04234693877551021
70.0,0.0418367346938775
70.0,0.041326530612244894
70.0,0.04081632653061229
70.0,0.040306122448979576
70.0,0.03979591836734697
70.0,0.03928571428571426
70.0,0.038775510204081653
70.0,0.03826530612244894
70.0,0.037755102040816335
70.0,0.03724489795918362
70.0,0.03673469387755102
70.0,0.03622448979591841
70.0,0.0357142857142857
70.0,0.035204081632653095
70.0,0.03469387755102038
70.0,0.034183673469387776
70.0,0.03367346938775506
70.0,0.03316326530612246
70.0,0.03265306122448974
70.0,0.03214285714285714
70.0,0.031632653061224536
70.0,0.03112244897959182
70.0,0.030612244897959218
70.0,0.030102040816326503
70.0,0.0295918367346939
70.0,0.029081632653061185
70.0,0.02857142857142858
70.0,0.028061224489795866
70.0,0.027551020408163263
70.0,0.02704081632653066
70.0,0.026530612244897944
70.0,0.02602040816326534
70.0,0.025510204081632626
70.0,0.025000000000000022
70.0,0.024489795918367308
70.0,0.023979591836734704
70.0,0.02346938775510199
70.0,0.022959183673469385
70.0,0.022448979591836782
70.0,0.021938775510204067
70.0,0.021428571428571463
70.0,0.02091836734693875
70.0,0.020408163265306145
70.0,0.01989795918367343
70.0,0.019387755102040827
70.0,0.018877551020408112
70.0,0.01836734693877551
70.0,0.017857142857142905
70.0,0.01734693877551019
70.0,0.016836734693877586
70.0,0.01632653061224487
70.0,0.015816326530612268
70.0,0.015306122448979553
70.0,0.01479591836734695
70.0,0.014285714285714235
70.0,0.013775510204081631
70.0,0.013265306122449028
70.0,0.012755102040816313
70.0,0.01224489795918371
70.0,0.011734693877550995
70.0,0.011224489795918391
70.0,0.010714285714285676
70.0,0.010204081632653073
70.0,0.009693877551020358
70.0,0.009183673469387754
70.0,0.00867346938775515
70.0,0.008163265306122436
70.0,0.007653061224489832
70.0,0.0071428571428571175
70.0,0.006632653061224514
70.0,0.006122448979591799
70.0,0.0056122448979591955
70.0,0.005102040816326481
70.0,0.004591836734693877
70.0,0.004081632653061273
70.0,0.0035714285714285587
70.0,0.003061224489795955
70.0,0.0025510204081632404
70.0,0.0020408163265306367
70.0,0.001530612244897922
70.0,0.0010204081632653184
70.0,0.0005102040816326037
70.0,0.0


==> figures/fps_max_tracking_da.csv <==
tracking_duration,cdf
7,1.0
7,0.9994897959183674
7,0.9989795918367347
7,0.9984693877551021
7,0.9979591836734694
7,0.9974489795918368
7,0.996938775510204
7,0.9964285714285714
7,0.9959183673469387
7,0.9954081632653061
7,0.9948979591836735
7,0.9943877551020408
7,0.9938775510204082
7,0.9933673469387755
7,0.9928571428571429
7,0.9923469387755102
7,0.9918367346938776
7,0.9913265306122448
7,0.9908163265306122
7,0.9903061224489796
7,0.9897959183673469
7,0.9892857142857143
7,0.9887755102040816
7,0.988265306122449
7,0.9877551020408163
7,0.9872448979591837
7,0.986734693877551
7,0.9862244897959184
7,0.9857142857142858
7,0.985204081632653
7,0.9846938775510204
7,0.9841836734693877
7,0.9836734693877551
7,0.9831632653061224
7,0.9826530612244898
7,0.9821428571428571
7,0.9816326530612245
7,0.9811224489795919
7,0.9806122448979592
7,0.9801020408163266
7,0.9795918367346939
7,0.9790816326530613
7,0.9785714285714285
7,0.9780612244897959
7,0.9775510204081632
7,0.9770408163265306
7,0.976530612244898
7,0.9760204081632653
7,0.9755102040816327
7,0.975
7,0.9744897959183674
7,0.9739795918367347
7,0.9734693877551021
7,0.9729591836734693
7,0.9724489795918367
7,0.9719387755102041
7,0.9714285714285714
7,0.9709183673469388
7,0.9704081632653061
7,0.9698979591836735
7,0.9693877551020408
7,0.9688775510204082
7,0.9683673469387755
7,0.9678571428571429
7,0.9673469387755103
7,0.9668367346938775
7,0.9663265306122449
7,0.9658163265306122
7,0.9653061224489796
7,0.9647959183673469
7,0.9642857142857143
7,0.9637755102040816
7,0.963265306122449
7,0.9627551020408163
7,0.9622448979591837
7,0.9617346938775511
7,0.9612244897959183
7,0.9607142857142857
7,0.960204081632653
7,0.9596938775510204
7,0.9591836734693877
7,0.9586734693877551
7,0.9581632653061225
7,0.9576530612244898
7,0.9571428571428572
7,0.9566326530612245
7,0.9561224489795919
7,0.9556122448979592
7,0.9551020408163265
7,0.9545918367346938
7,0.9540816326530612
7,0.9535714285714285
7,0.9530612244897959
7,0.9525510204081633
7,0.9520408163265306
7,0.951530612244898
7,0.9510204081632653
7,0.9505102040816327
7,0.95
7,0.9494897959183674
7,0.9489795918367347
7,0.948469387755102
7,0.9479591836734694
7,0.9474489795918367
7,0.9469387755102041
7,0.9464285714285714
7,0.9459183673469388
7,0.9454081632653061
7,0.9448979591836735
7,0.9443877551020408
7,0.9438775510204082
7,0.9433673469387756
7,0.9428571428571428
7,0.9423469387755102
7,0.9418367346938775
7,0.9413265306122449
7,0.9408163265306122
7,0.9403061224489796
7,0.939795918367347
7,0.9392857142857143
7,0.9387755102040817
7,0.938265306122449
7,0.9377551020408164
7,0.9372448979591836
7,0.936734693877551
7,0.9362244897959183
7,0.9357142857142857
7,0.935204081632653
7,0.9346938775510204
7,0.9341836734693878
7,0.9336734693877551
7,0.9331632653061225
7,0.9326530612244898
7,0.9321428571428572
7,0.9316326530612244
7,0.9311224489795918
7,0.9306122448979592
7,0.9301020408163265
7,0.9295918367346939
7,0.9290816326530612
7,0.9285714285714286
7,0.9280612244897959
7,0.9275510204081633
7,0.9270408163265306
7,0.926530612244898
7,0.9260204081632653
7,0.9255102040816326
7,0.925
7,0.9244897959183673
7,0.9239795918367347
7,0.923469387755102
7,0.9229591836734694
7,0.9224489795918367
7,0.9219387755102041
7,0.9214285714285715
7,0.9209183673469388
7,0.9204081632653062
7,0.9198979591836735
7,0.9193877551020408
7,0.9188775510204081
7,0.9183673469387755
7,0.9178571428571428
7,0.9173469387755102
7,0.9168367346938775
7,0.9163265306122449
7,0.9158163265306123
7,0.9153061224489796
7,0.914795918367347
7,0.9142857142857143
7,0.9137755102040817
7,0.9132653061224489
7,0.9127551020408163
7,0.9122448979591837
7,0.911734693877551
7,0.9112244897959184
7,0.9107142857142857
7,0.9102040816326531
7,0.9096938775510204
7,0.9091836734693878
7,0.9086734693877551
7,0.9081632653061225
7,0.9076530612244897
7,0.9071428571428571
7,0.9066326530612245
7,0.9061224489795918
7,0.9056122448979592
7,0.9051020408163265
7,0.9045918367346939
7,0.9040816326530612
7,0.9035714285714286
7,0.903061224489796
7,0.9025510204081633
7,0.9020408163265307
7,0.9015306122448979
7,0.9010204081632653
7,0.9005102040816326
7,0.9
7,0.8994897959183673
7,0.8989795918367347
14,0.898469387755102
14,0.8979591836734694
14,0.8974489795918368
14,0.8969387755102041
14,0.8964285714285715
14,0.8959183673469387
14,0.8954081632653061
14,0.8948979591836734
14,0.8943877551020408
14,0.8938775510204082
14,0.8933673469387755
14,0.8928571428571429
14,0.8923469387755102
14,0.8918367346938776
14,0.8913265306122449
14,0.8908163265306123
14,0.8903061224489796
14,0.889795918367347
14,0.8892857142857142
14,0.8887755102040816
14,0.888265306122449
14,0.8877551020408163
14,0.8872448979591837
14,0.886734693877551
14,0.8862244897959184
14,0.8857142857142857
14,0.8852040816326531
14,0.8846938775510205
14,0.8841836734693878
14,0.8836734693877552
14,0.8831632653061224
14,0.8826530612244898
14,0.8821428571428571
14,0.8816326530612245
14,0.8811224489795918
14,0.8806122448979592
14,0.8801020408163265
14,0.8795918367346939
14,0.8790816326530613
14,0.8785714285714286
14,0.878061224489796
14,0.8775510204081632
14,0.8770408163265306
14,0.8765306122448979
14,0.8760204081632653
14,0.8755102040816327
14,0.875
14,0.8744897959183673
14,0.8739795918367347
14,0.8734693877551021
14,0.8729591836734694
14,0.8724489795918368
14,0.871938775510204
14,0.8714285714285714
14,0.8709183673469387
14,0.8704081632653061
14,0.8698979591836735
14,0.8693877551020408
14,0.8688775510204082
14,0.8683673469387755
14,0.8678571428571429
14,0.8673469387755102
14,0.8668367346938776
14,0.866326530612245
14,0.8658163265306122
14,0.8653061224489795
14,0.8647959183673469
14,0.8642857142857143
14,0.8637755102040816
14,0.863265306122449
14,0.8627551020408163
14,0.8622448979591837
14,0.861734693877551
14,0.8612244897959184
14,0.8607142857142858
14,0.860204081632653
14,0.8596938775510204
14,0.8591836734693877
14,0.8586734693877551
14,0.8581632653061224
14,0.8576530612244898
14,0.8571428571428572
14,0.8566326530612245
14,0.8561224489795918
14,0.8556122448979592
14,0.8551020408163266
14,0.8545918367346939
14,0.8540816326530613
14,0.8535714285714285
14,0.8530612244897959
14,0.8525510204081632
14,0.8520408163265306
14,0.851530612244898
14,0.8510204081632653
14,0.8505102040816327
14,0.85
14,0.8494897959183674
14,0.8489795918367347
14,0.8484693877551021
14,0.8479591836734695
14,0.8474489795918367
14,0.846938775510204
14,0.8464285714285714
14,0.8459183673469388
14,0.8454081632653061
14,0.8448979591836735
14,0.8443877551020408
14,0.8438775510204082
14,0.8433673469387755
14,0.8428571428571429
14,0.8423469387755103
14,0.8418367346938775
14,0.8413265306122449
14,0.8408163265306122
14,0.8403061224489796
14,0.8397959183673469
14,0.8392857142857143
14,0.8387755102040817
14,0.838265306122449
14,0.8377551020408163
14,0.8372448979591837
14,0.8367346938775511
14,0.8362244897959183
14,0.8357142857142857
14,0.835204081632653
14,0.8346938775510204
14,0.8341836734693877
14,0.8336734693877551
14,0.8331632653061225
14,0.8326530612244898
14,0.8321428571428572
14,0.8316326530612245
14,0.8311224489795919
14,0.8306122448979592
14,0.8301020408163265
14,0.8295918367346939
14,0.8290816326530612
14,0.8285714285714285
14,0.8280612244897959
14,0.8275510204081633
14,0.8270408163265306
14,0.826530612244898
14,0.8260204081632653
14,0.8255102040816327
14,0.825
14,0.8244897959183674
14,0.8239795918367347
14,0.823469387755102
14,0.8229591836734693
14,0.8224489795918367
14,0.8219387755102041
14,0.8214285714285714
14,0.8209183673469388
14,0.8204081632653062
14,0.8198979591836735
14,0.8193877551020408
14,0.8188775510204082
14,0.8183673469387756
14,0.8178571428571428
14,0.8173469387755102
14,0.8168367346938775
14,0.8163265306122449
14,0.8158163265306122
14,0.8153061224489796
14,0.814795918367347
14,0.8142857142857143
14,0.8137755102040816
21,0.813265306122449
21,0.8127551020408164
21,0.8122448979591836
21,0.811734693877551
21,0.8112244897959184
21,0.8107142857142857
21,0.810204081632653
21,0.8096938775510204
21,0.8091836734693878
21,0.8086734693877551
21,0.8081632653061225
21,0.8076530612244898
21,0.8071428571428572
21,0.8066326530612244
21,0.8061224489795918
21,0.8056122448979592
21,0.8051020408163265
21,0.8045918367346938
21,0.8040816326530612
21,0.8035714285714286
21,0.8030612244897959
21,0.8025510204081633
21,0.8020408163265307
21,0.801530612244898
21,0.8010204081632653
21,0.8005102040816326
21,0.8
21,0.7994897959183673
21,0.7989795918367347
21,0.798469387755102
21,0.7979591836734694
21,0.7974489795918367
21,0.7969387755102041
21,0.7964285714285715
21,0.7959183673469388
21,0.7954081632653061
21,0.7948979591836735
21,0.7943877551020408
21,0.7938775510204081
21,0.7933673469387755
21,0.7928571428571428
21,0.7923469387755102
21,0.7918367346938775
21,0.7913265306122449
21,0.7908163265306123
21,0.7903061224489796
21,0.789795918367347
21,0.7892857142857143
21,0.7887755102040817
21,0.7882653061224489
21,0.7877551020408163
21,0.7872448979591837
21,0.786734693877551
21,0.7862244897959183
21,0.7857142857142857
21,0.7852040816326531
21,0.7846938775510204
21,0.7841836734693878
21,0.7836734693877551
21,0.7831632653061225
21,0.7826530612244897
21,0.7821428571428571
21,0.7816326530612245
21,0.7811224489795918
21,0.7806122448979592
21,0.7801020408163265
21,0.7795918367346939
21,0.7790816326530612
21,0.7785714285714286
21,0.778061224489796
21,0.7775510204081633
21,0.7770408163265305
21,0.7765306122448979
21,0.7760204081632653
21,0.7755102040816326
21,0.775
21,0.7744897959183673
21,0.7739795918367347
21,0.773469387755102
21,0.7729591836734694
21,0.7724489795918368
21,0.7719387755102041
21,0.7714285714285715
21,0.7709183673469387
21,0.7704081632653061
21,0.7698979591836734
21,0.7693877551020408
21,0.7688775510204082
21,0.7683673469387755
21,0.7678571428571428
21,0.7673469387755102
21,0.7668367346938776
21,0.7663265306122449
21,0.7658163265306123
21,0.7653061224489796
21,0.764795918367347
21,0.7642857142857142
21,0.7637755102040816
21,0.763265306122449
21,0.7627551020408163
21,0.7622448979591837
21,0.761734693877551
21,0.7612244897959184
21,0.7607142857142857
21,0.7602040816326531
21,0.7596938775510205
21,0.7591836734693878
21,0.758673469387755
21,0.7581632653061224
21,0.7576530612244898
21,0.7571428571428571
21,0.7566326530612245
21,0.7561224489795918
21,0.7556122448979592
21,0.7551020408163265
21,0.7545918367346939
21,0.7540816326530613
21,0.7535714285714286
21,0.753061224489796
21,0.7525510204081632
21,0.7520408163265306
21,0.7515306122448979
21,0.7510204081632653
21,0.7505102040816327
21,0.75
21,0.7494897959183673
21,0.7489795918367347
21,0.7484693877551021
21,0.7479591836734694
21,0.7474489795918368
21,0.7469387755102042
21,0.7464285714285714
21,0.7459183673469387
21,0.7454081632653061
21,0.7448979591836735
21,0.7443877551020408
21,0.7438775510204081
21,0.7433673469387755
21,0.7428571428571429
21,0.7423469387755102
21,0.7418367346938776
21,0.741326530612245
21,0.7408163265306122
21,0.7403061224489795
21,0.7397959183673469
21,0.7392857142857143
21,0.7387755102040816
21,0.738265306122449
21,0.7377551020408164
21,0.7372448979591837
21,0.736734693877551
21,0.7362244897959184
21,0.7357142857142858
21,0.735204081632653
21,0.7346938775510203
21,0.7341836734693877
21,0.7336734693877551
21,0.7331632653061224
21,0.7326530612244898
21,0.7321428571428572
21,0.7316326530612245
21,0.7311224489795918
21,0.7306122448979592
21,0.7301020408163266
21,0.7295918367346939
21,0.7290816326530613
21,0.7285714285714286
21,0.7280612244897959
28,0.7275510204081632
28,0.7270408163265306
28,0.726530612244898
28,0.7260204081632653
28,0.7255102040816326
28,0.725
28,0.7244897959183674
28,0.7239795918367347
28,0.7234693877551021
28,0.7229591836734695
28,0.7224489795918367
28,0.721938775510204
28,0.7214285714285714
28,0.7209183673469388
28,0.7204081632653061
28,0.7198979591836735
28,0.7193877551020409
28,0.7188775510204082
28,0.7183673469387755
28,0.7178571428571429
28,0.7173469387755103
28,0.7168367346938775
28,0.7163265306122448
28,0.7158163265306122
28,0.7153061224489796
28,0.7147959183673469
28,0.7142857142857143
28,0.7137755102040817
28,0.713265306122449
28,0.7127551020408163
28,0.7122448979591837
28,0.7117346938775511
28,0.7112244897959183
28,0.7107142857142856
28,0.7102040816326531
28,0.7096938775510204
28,0.7091836734693877
28,0.7086734693877551
28,0.7081632653061225
28,0.7076530612244898
28,0.7071428571428571
28,0.7066326530612245
28,0.7061224489795919
28,0.7056122448979592
28,0.7051020408163265
28,0.7045918367346939
28,0.7040816326530612
28,0.7035714285714285
28,0.7030612244897959
28,0.7025510204081633
28,0.7020408163265306
28,0.7015306122448979
28,0.7010204081632654
28,0.7005102040816327
28,0.7
28,0.6994897959183674
28,0.6989795918367347
28,0.698469387755102
28,0.6979591836734693
28,0.6974489795918367
28,0.6969387755102041
28,0.6964285714285714
28,0.6959183673469388
28,0.6954081632653062
28,0.6948979591836735
28,0.6943877551020408
28,0.6938775510204082
28,0.6933673469387756
28,0.6928571428571428
28,0.6923469387755101
28,0.6918367346938776
28,0.6913265306122449
28,0.6908163265306122
28,0.6903061224489796
28,0.689795918367347
28,0.6892857142857143
28,0.6887755102040816
28,0.688265306122449
28,0.6877551020408164
28,0.6872448979591836
28,0.686734693877551
28,0.6862244897959184
28,0.6857142857142857
28,0.685204081632653
28,0.6846938775510204
28,0.6841836734693878
28,0.6836734693877551
28,0.6831632653061224
28,0.6826530612244899
28,0.6821428571428572
28,0.6816326530612244
28,0.6811224489795918
28,0.6806122448979592
28,0.6801020408163265
28,0.6795918367346938
28,0.6790816326530612
28,0.6785714285714286
28,0.6780612244897959
28,0.6775510204081633
28,0.6770408163265307
28,0.676530612244898
28,0.6760204081632653
28,0.6755102040816326
28,0.675
28,0.6744897959183673
28,0.6739795918367346
28,0.6734693877551021
28,0.6729591836734694
28,0.6724489795918367
28,0.6719387755102041
28,0.6714285714285715
28,0.6709183673469388
28,0.6704081632653061
28,0.6698979591836735
28,0.6693877551020408
28,0.6688775510204081
28,0.6683673469387755
28,0.6678571428571429
28,0.6673469387755102
28,0.6668367346938775
28,0.6663265306122449
28,0.6658163265306123
28,0.6653061224489796
28,0.6647959183673469
28,0.6642857142857144
28,0.6637755102040817
28,0.6632653061224489
28,0.6627551020408163
28,0.6622448979591837
28,0.661734693877551
28,0.6612244897959183
28,0.6607142857142857
28,0.6602040816326531
28,0.6596938775510204
28,0.6591836734693878
28,0.6586734693877552
28,0.6581632653061225
28,0.6576530612244897
28,0.6571428571428571
28,0.6566326530612245
28,0.6561224489795918
28,0.6556122448979591
28,0.6551020408163265
28,0.6545918367346939
28,0.6540816326530612
28,0.6535714285714286
28,0.653061224489796
28,0.6525510204081633
28,0.6520408163265305
28,0.6515306122448979
28,0.6510204081632653
28,0.6505102040816326
28,0.65
28,0.6494897959183674
28,0.6489795918367347
28,0.648469387755102
28,0.6479591836734694
28,0.6474489795918368
28,0.6469387755102041
28,0.6464285714285714
28,0.6459183673469387
28,0.6454081632653061
28,0.6448979591836734
28,0.6443877551020408
28,0.6438775510204082
28,0.6433673469387755
28,0.6428571428571428
28,0.6423469387755102
28,0.6418367346938776
28,0.6413265306122449
28,0.6408163265306123
28,0.6403061224489797
28,0.639795918367347
28,0.6392857142857142
28,0.6387755102040816
28,0.638265306122449
28,0.6377551020408163
28,0.6372448979591836
28,0.636734693877551
28,0.6362244897959184
28,0.6357142857142857
28,0.6352040816326531
28,0.6346938775510205
28,0.6341836734693878
28,0.633673469387755
28,0.6331632653061224
35,0.6326530612244898
35,0.6321428571428571
35,0.6316326530612245
35,0.6311224489795919
35,0.6306122448979592
35,0.6301020408163265
35,0.6295918367346939
35,0.6290816326530613
35,0.6285714285714286
35,0.6280612244897958
35,0.6275510204081632
35,0.6270408163265306
35,0.6265306122448979
35,0.6260204081632653
35,0.6255102040816327
35,0.625
35,0.6244897959183673
35,0.6239795918367347
35,0.6234693877551021
35,0.6229591836734694
35,0.6224489795918368
35,0.6219387755102042
35,0.6214285714285714
35,0.6209183673469387
35,0.6204081632653061
35,0.6198979591836735
35,0.6193877551020408
35,0.6188775510204081
35,0.6183673469387755
35,0.6178571428571429
35,0.6173469387755102
35,0.6168367346938776
35,0.616326530612245
35,0.6158163265306122
35,0.6153061224489795
35,0.6147959183673469
35,0.6142857142857143
35,0.6137755102040816
35,0.613265306122449
35,0.6127551020408164
35,0.6122448979591837
35,0.611734693877551
35,0.6112244897959184
35,0.6107142857142858
35,0.610204081632653
35,0.6096938775510203
35,0.6091836734693877
35,0.6086734693877551
35,0.6081632653061224
35,0.6076530612244898
35,0.6071428571428572
35,0.6066326530612245
35,0.6061224489795918
35,0.6056122448979592
35,0.6051020408163266
35,0.6045918367346939
35,0.6040816326530613
35,0.6035714285714286
35,0.6030612244897959
35,0.6025510204081632
35,0.6020408163265306
35,0.601530612244898
35,0.6010204081632653
35,0.6005102040816326
35,0.6
35,0.5994897959183674
35,0.5989795918367347
35,0.5984693877551021
35,0.5979591836734695
35,0.5974489795918367
35,0.596938775510204
35,0.5964285714285714
35,0.5959183673469388
35,0.5954081632653061
35,0.5948979591836735
35,0.5943877551020409
35,0.5938775510204082
35,0.5933673469387755
35,0.5928571428571429
35,0.5923469387755103
35,0.5918367346938775
35,0.5913265306122448
35,0.5908163265306122
35,0.5903061224489796
35,0.5897959183673469
35,0.5892857142857143
35,0.5887755102040817
35,0.588265306122449
35,0.5877551020408163
35,0.5872448979591837
35,0.5867346938775511
35,0.5862244897959183
35,0.5857142857142856
35,0.5852040816326531
35,0.5846938775510204
35,0.5841836734693877
35,0.5836734693877551
35,0.5831632653061225
35,0.5826530612244898
35,0.5821428571428571
35,0.5816326530612245
35,0.5811224489795919
35,0.5806122448979592
35,0.5801020408163265
35,0.5795918367346939
35,0.5790816326530612
35,0.5785714285714285
35,0.5780612244897959
35,0.5775510204081633
35,0.5770408163265306
35,0.5765306122448979
35,0.5760204081632654
35,0.5755102040816327
35,0.575
35,0.5744897959183674
35,0.5739795918367347
35,0.573469387755102
35,0.5729591836734693
35,0.5724489795918367
35,0.5719387755102041
35,0.5714285714285714
35,0.5709183673469388
35,0.5704081632653062
35,0.5698979591836735
35,0.5693877551020408
35,0.5688775510204082
35,0.5683673469387756
35,0.5678571428571428
35,0.5673469387755101
35,0.5668367346938776
35,0.5663265306122449
35,0.5658163265306122
35,0.5653061224489796
35,0.564795918367347
35,0.5642857142857143
35,0.5637755102040816
35,0.563265306122449
35,0.5627551020408164
35,0.5622448979591836
35,0.561734693877551
35,0.5612244897959184
35,0.5607142857142857
35,0.560204081632653
35,0.5596938775510204
35,0.5591836734693878
35,0.5586734693877551
35,0.5581632653061224
35,0.5576530612244899
35,0.5571428571428572
35,0.5566326530612244
35,0.5561224489795918
35,0.5556122448979592
35,0.5551020408163265
35,0.5545918367346938
35,0.5540816326530612
35,0.5535714285714286
35,0.5530612244897959
35,0.5525510204081633
35,0.5520408163265307
35,0.551530612244898
35,0.5510204081632653
35,0.5505102040816326
35,0.55
35,0.5494897959183673
35,0.5489795918367346
35,0.5484693877551021
35,0.5479591836734694
35,0.5474489795918367
35,0.5469387755102041
35,0.5464285714285715
35,0.5459183673469388
35,0.5454081632653061
35,0.5448979591836735
35,0.5443877551020408
35,0.5438775510204081
35,0.5433673469387755
35,0.5428571428571429
35,0.5423469387755102
35,0.5418367346938775
35,0.5413265306122449
35,0.5408163265306123
35,0.5403061224489796
35,0.5397959183673469
35,0.5392857142857144
35,0.5387755102040817
35,0.5382653061224489
35,0.5377551020408163
35,0.5372448979591837
35,0.536734693877551
35,0.5362244897959183
35,0.5357142857142857
35,0.5352040816326531
35,0.5346938775510204
35,0.5341836734693878
35,0.5336734693877552
35,0.5331632653061225
35,0.5326530612244897
35,0.5321428571428571
35,0.5316326530612245
35,0.5311224489795918
35,0.5306122448979591
42,0.5301020408163265
42,0.5295918367346939
42,0.5290816326530612
42,0.5285714285714286
42,0.528061224489796
42,0.5275510204081633
42,0.5270408163265305
42,0.5265306122448979
42,0.5260204081632653
42,0.5255102040816326
42,0.525
42,0.5244897959183674
42,0.5239795918367347
42,0.523469387755102
42,0.5229591836734694
42,0.5224489795918368
42,0.5219387755102041
42,0.5214285714285714
42,0.5209183673469387
42,0.5204081632653061
42,0.5198979591836734
42,0.5193877551020408
42,0.5188775510204082
42,0.5183673469387755
42,0.5178571428571428
42,0.5173469387755102
42,0.5168367346938776
42,0.5163265306122449
42,0.5158163265306123
42,0.5153061224489797
42,0.514795918367347
42,0.5142857142857142
42,0.5137755102040816
42,0.513265306122449
42,0.5127551020408163
42,0.5122448979591836
42,0.511734693877551
42,0.5112244897959184
42,0.5107142857142857
42,0.5102040816326531
42,0.5096938775510205
42,0.5091836734693878
42,0.508673469387755
42,0.5081632653061224
42,0.5076530612244898
42,0.5071428571428571
42,0.5066326530612245
42,0.5061224489795919
42,0.5056122448979592
42,0.5051020408163265
42,0.5045918367346939
42,0.5040816326530613
42,0.5035714285714286
42,0.5030612244897958
42,0.5025510204081632
42,0.5020408163265306
42,0.5015306122448979
42,0.5010204081632653
42,0.5005102040816327
42,0.5
42,0.4994897959183674
42,0.4989795918367347
42,0.4984693877551021
42,0.49795918367346936
42,0.49744897959183676
42,0.49693877551020404
42,0.49642857142857144
42,0.4959183673469387
42,0.4954081632653061
42,0.4948979591836735
42,0.4943877551020408
42,0.4938775510204082
42,0.4933673469387755
42,0.4928571428571429
42,0.49234693877551017
42,0.49183673469387756
42,0.49132653061224485
42,0.49081632653061225
42,0.49030612244897964
42,0.4897959183673469
42,0.4892857142857143
42,0.4887755102040816
42,0.488265306122449
42,0.4877551020408163
42,0.4872448979591837
42,0.486734693877551
42,0.48622448979591837
42,0.48571428571428577
42,0.48520408163265305
42,0.48469387755102045
42,0.48418367346938773
42,0.48367346938775513
42,0.4831632653061224
42,0.4826530612244898
42,0.4821428571428571
42,0.4816326530612245
42,0.4811224489795919
42,0.4806122448979592
42,0.48010204081632657
42,0.47959183673469385
42,0.47908163265306125
42,0.47857142857142854
42,0.47806122448979593
42,0.4775510204081632
42,0.4770408163265306
42,0.476530612244898
42,0.4760204081632653
42,0.4755102040816327
42,0.475
42,0.4744897959183674
42,0.47397959183673466
42,0.47346938775510206
42,0.47295918367346934
42,0.47244897959183674
42,0.47193877551020413
42,0.4714285714285714
42,0.4709183673469388
42,0.4704081632653061
42,0.4698979591836735
42,0.4693877551020408
42,0.4688775510204082
42,0.46836734693877546
42,0.46785714285714286
42,0.46734693877551026
42,0.46683673469387754
42,0.46632653061224494
42,0.4658163265306122
42,0.4653061224489796
42,0.4647959183673469
42,0.4642857142857143
42,0.4637755102040816
42,0.463265306122449
42,0.4627551020408164
42,0.46224489795918366
42,0.46173469387755106
42,0.46122448979591835
42,0.46071428571428574
42,0.46020408163265303
42,0.4596938775510204
42,0.4591836734693877
42,0.4586734693877551
42,0.4581632653061225
42,0.4576530612244898
42,0.4571428571428572
42,0.45663265306122447
42,0.45612244897959187
42,0.45561224489795915
42,0.45510204081632655
42,0.45459183673469383
42,0.45408163265306123
42,0.4535714285714286
42,0.4530612244897959
42,0.4525510204081633
42,0.4520408163265306
42,0.451530612244898
42,0.4510204081632653
42,0.45051020408163267
42,0.44999999999999996
42,0.44948979591836735
42,0.44897959183673475
42,0.44846938775510203
42,0.44795918367346943
42,0.4474489795918367
42,0.4469387755102041
42,0.4464285714285714
42,0.4459183673469388
42,0.4454081632653061
42,0.4448979591836735
42,0.44438775510204087
42,0.44387755102040816
42,0.44336734693877555
42,0.44285714285714284
42,0.44234693877551023
42,0.4418367346938775
42,0.4413265306122449
42,0.4408163265306122
42,0.4403061224489796
42,0.439795918367347
42,0.4392857142857143
42,0.4387755102040817
42,0.43826530612244896
42,0.43775510204081636
42,0.43724489795918364
49,0.43673469387755104
49,0.4362244897959183
49,0.4357142857142857
49,0.435204081632653
49,0.4346938775510204
49,0.4341836734693878
49,0.4336734693877551
49,0.4331632653061225
49,0.43265306122448977
49,0.43214285714285716
49,0.43163265306122445
49,0.43112244897959184
49,0.43061224489795913
49,0.4301020408163265
49,0.4295918367346939
49,0.4290816326530612
49,0.4285714285714286
49,0.4280612244897959
49,0.4275510204081633
49,0.42704081632653057
49,0.42653061224489797
49,0.42602040816326525
49,0.42551020408163265
49,0.42500000000000004
49,0.42448979591836733
49,0.4239795918367347
49,0.423469387755102
49,0.4229591836734694
49,0.4224489795918367
49,0.4219387755102041
49,0.4214285714285714
49,0.42091836734693877
49,0.42040816326530617
49,0.41989795918367345
49,0.41938775510204085
49,0.41887755102040813
49,0.41836734693877553
49,0.4178571428571428
49,0.4173469387755102
49,0.4168367346938775
49,0.4163265306122449
49,0.4158163265306123
49,0.4153061224489796
49,0.41479591836734697
49,0.41428571428571426
49,0.41377551020408165
49,0.41326530612244894
49,0.41275510204081634
49,0.4122448979591836
49,0.411734693877551
49,0.4112244897959184
49,0.4107142857142857
49,0.4102040816326531
49,0.4096938775510204
49,0.4091836734693878
49,0.40867346938775506
49,0.40816326530612246
49,0.40765306122448974
49,0.40714285714285714
49,0.40663265306122454
49,0.4061224489795918
49,0.4056122448979592
49,0.4051020408163265
49,0.4045918367346939
49,0.4040816326530612
49,0.4035714285714286
49,0.40306122448979587
49,0.40255102040816326
49,0.40204081632653066
49,0.40153061224489794
49,0.40102040816326534
49,0.4005102040816326
49,0.4
49,0.3994897959183673
49,0.3989795918367347
49,0.398469387755102
49,0.3979591836734694
49,0.3974489795918368
49,0.39693877551020407
49,0.39642857142857146
49,0.39591836734693875
49,0.39540816326530615
49,0.39489795918367343
49,0.3943877551020408
49,0.3938775510204081
49,0.3933673469387755
49,0.3928571428571429
49,0.3923469387755102
49,0.3918367346938776
49,0.39132653061224487
49,0.39081632653061227
49,0.39030612244897955
49,0.38979591836734695
49,0.38928571428571423
49,0.38877551020408163
49,0.388265306122449
49,0.3877551020408163
49,0.3872448979591837
49,0.386734693877551
49,0.3862244897959184
49,0.3857142857142857
49,0.3852040816326531
49,0.38469387755102036
49,0.38418367346938775
49,0.38367346938775515
49,0.38316326530612244
49,0.38265306122448983
49,0.3821428571428571
49,0.3816326530612245
49,0.3811224489795918
49,0.3806122448979592
49,0.3801020408163265
49,0.3795918367346939
49,0.3790816326530613
49,0.37857142857142856
49,0.37806122448979596
49,0.37755102040816324
49,0.37704081632653064
49,0.3765306122448979
49,0.3760204081632653
49,0.3755102040816326
49,0.375
49,0.3744897959183674
49,0.3739795918367347
49,0.3734693877551021
49,0.37295918367346936
49,0.37244897959183676
49,0.37193877551020404
49,0.37142857142857144
49,0.3709183673469387
49,0.3704081632653061
49,0.3698979591836735
49,0.3693877551020408
49,0.3688775510204082
49,0.3683673469387755
49,0.3678571428571429
49,0.36734693877551017
49,0.36683673469387756
49,0.36632653061224485
49,0.36581632653061225
49,0.36530612244897964
49,0.3647959183673469
49,0.3642857142857143
49,0.3637755102040816
49,0.363265306122449
49,0.3627551020408163
49,0.3622448979591837
49,0.361734693877551
49,0.36122448979591837
49,0.36071428571428577
49,0.36020408163265305
49,0.35969387755102045
49,0.35918367346938773
49,0.35867346938775513
49,0.3581632653061224
49,0.3576530612244898
49,0.3571428571428571
49,0.3566326530612245
49,0.3561224489795919
49,0.3556122448979592
56,0.35510204081632657
56,0.35459183673469385
56,0.35408163265306125
56,0.35357142857142854
56,0.35306122448979593
56,0.3525510204081632
56,0.3520408163265306
56,0.351530612244898
56,0.3510204081632653
56,0.3505102040816327
56,0.35
56,0.3494897959183674
56,0.34897959183673466
56,0.34846938775510206
56,0.34795918367346934
56,0.34744897959183674
56,0.34693877551020413
56,0.3464285714285714
56,0.3459183673469388
56,0.3454081632653061
56,0.3448979591836735
56,0.3443877551020408
56,0.3438775510204082
56,0.34336734693877546
56,0.34285714285714286
56,0.34234693877551026
56,0.34183673469387754
56,0.34132653061224494
56,0.3408163265306122
56,0.3403061224489796
56,0.3397959183673469
56,0.3392857142857143
56,0.3387755102040816
56,0.338265306122449
56,0.3377551020408164
56,0.33724489795918366
56,0.33673469387755106
56,0.33622448979591835
56,0.33571428571428574
56,0.33520408163265303
56,0.3346938775510204
56,0.3341836734693877
56,0.3336734693877551
56,0.3331632653061225
56,0.3326530612244898
56,0.3321428571428572
56,0.33163265306122447
56,0.33112244897959187
56,0.33061224489795915
56,0.33010204081632655
56,0.32959183673469383
56,0.32908163265306123
56,0.3285714285714286
56,0.3280612244897959
56,0.3275510204081633
56,0.3270408163265306
56,0.326530612244898
56,0.3260204081632653
56,0.32551020408163267
56,0.32499999999999996
56,0.32448979591836735
56,0.32397959183673475
56,0.32346938775510203
56,0.32295918367346943
56,0.3224489795918367
56,0.3219387755102041
56,0.3214285714285714
56,0.3209183673469388
56,0.3204081632653061
56,0.3198979591836735
56,0.31938775510204087
56,0.31887755102040816
56,0.31836734693877555
56,0.31785714285714284
56,0.31734693877551023
56,0.3168367346938775
56,0.3163265306122449
56,0.3158163265306122
56,0.3153061224489796
56,0.314795918367347
56,0.3142857142857143
56,0.3137755102040817
56,0.31326530612244896
56,0.31275510204081636
56,0.31224489795918364
56,0.31173469387755104
56,0.3112244897959183
56,0.3107142857142857
56,0.310204081632653
56,0.3096938775510204
56,0.3091836734693878
56,0.3086734693877551
56,0.3081632653061225
56,0.30765306122448977
56,0.30714285714285716
56,0.30663265306122445
56,0.30612244897959184
56,0.30561224489795913
56,0.3051020408163265
56,0.3045918367346939
56,0.3040816326530612
56,0.3035714285714286
56,0.3030612244897959
56,0.3025510204081633
56,0.30204081632653057
56,0.30153061224489797
56,0.30102040816326525
56,0.30051020408163265
56,0.30000000000000004
56,0.29948979591836733
56,0.2989795918367347
56,0.298469387755102
56,0.2979591836734694
56,0.2974489795918367
56,0.2969387755102041
56,0.2964285714285714
56,0.29591836734693877
56,0.29540816326530617
56,0.29489795918367345
56,0.29438775510204085
56,0.29387755102040813
56,0.29336734693877553
56,0.2928571428571428
56,0.2923469387755102
56,0.2918367346938775
56,0.2913265306122449
56,0.2908163265306123
56,0.2903061224489796
56,0.28979591836734697
56,0.28928571428571426
56,0.28877551020408165
56,0.28826530612244894
56,0.28775510204081634
56,0.2872448979591836
56,0.286734693877551
56,0.2862244897959184
56,0.2857142857142857
56,0.2852040816326531
56,0.2846938775510204
56,0.2841836734693878
56,0.28367346938775506
56,0.28316326530612246
56,0.28265306122448974
56,0.28214285714285714
56,0.28163265306122454
56,0.2811224489795918
56,0.2806122448979592
56,0.2801020408163265
56,0.2795918367346939
56,0.2790816326530612
56,0.2785714285714286
56,0.27806122448979587
56,0.27755102040816326
56,0.27704081632653066
56,0.27653061224489794
56,0.27602040816326534
56,0.2755102040816326
56,0.275
56,0.2744897959183673
56,0.2739795918367347
56,0.273469387755102
56,0.2729591836734694
56,0.2724489795918368
56,0.27193877551020407
56,0.27142857142857146
56,0.27091836734693875
56,0.27040816326530615
56,0.26989795918367343
56,0.2693877551020408
56,0.2688775510204081
56,0.2683673469387755
56,0.2678571428571429
56,0.2673469387755102
56,0.2668367346938776
56,0.26632653061224487
56,0.26581632653061227
56,0.26530612244897955
56,0.26479591836734695
56,0.26428571428571423
56,0.26377551020408163
56,0.263265306122449
56,0.2627551020408163
56,0.2622448979591837
56,0.261734693877551
63,0.2612244897959184
63,0.2607142857142857
63,0.2602040816326531
63,0.25969387755102036
63,0.25918367346938775
63,0.25867346938775515
63,0.25816326530612244
63,0.25765306122448983
63,0.2571428571428571
63,0.2566326530612245
63,0.2561224489795918
63,0.2556122448979592
63,0.2551020408163265
63,0.2545918367346939
63,0.2540816326530613
63,0.25357142857142856
63,0.25306122448979596
63,0.25255102040816324
63,0.25204081632653064
63,0.2515306122448979
63,0.2510204081632653
63,0.2505102040816326
63,0.25
63,0.2494897959183674
63,0.24897959183673468
63,0.24846938775510208
63,0.24795918367346936
63,0.24744897959183676
63,0.24693877551020404
63,0.24642857142857144
63,0.24591836734693873
63,0.24540816326530612
63,0.24489795918367352
63,0.2443877551020408
63,0.2438775510204082
63,0.2433673469387755
63,0.24285714285714288
63,0.24234693877551017
63,0.24183673469387756
63,0.24132653061224485
63,0.24081632653061225
63,0.24030612244897964
63,0.23979591836734693
63,0.23928571428571432
63,0.2387755102040816
63,0.238265306122449
63,0.2377551020408163
63,0.2372448979591837
63,0.23673469387755097
63,0.23622448979591837
63,0.23571428571428577
63,0.23520408163265305
63,0.23469387755102045
63,0.23418367346938773
63,0.23367346938775513
63,0.2331632653061224
63,0.2326530612244898
63,0.2321428571428571
63,0.2316326530612245
63,0.2311224489795919
63,0.23061224489795917
63,0.23010204081632657
63,0.22959183673469385
63,0.22908163265306125
63,0.22857142857142854
63,0.22806122448979593
63,0.22755102040816322
63,0.22704081632653061
63,0.226530612244898
63,0.2260204081632653
63,0.2255102040816327
63,0.22499999999999998
63,0.22448979591836737
63,0.22397959183673466
63,0.22346938775510206
63,0.22295918367346934
63,0.22244897959183674
63,0.22193877551020413
63,0.22142857142857142
63,0.22091836734693882
63,0.2204081632653061
63,0.2198979591836735
63,0.21938775510204078
63,0.21887755102040818
63,0.21836734693877546
63,0.21785714285714286
63,0.21734693877551026
63,0.21683673469387754
63,0.21632653061224494
63,0.21581632653061222
63,0.21530612244897962
63,0.2147959183673469
63,0.2142857142857143
63,0.2137755102040816
63,0.21326530612244898
63,0.21275510204081638
63,0.21224489795918366
63,0.21173469387755106
63,0.21122448979591835
63,0.21071428571428574
63,0.21020408163265303
63,0.20969387755102042
63,0.2091836734693877
63,0.2086734693877551
63,0.2081632653061225
63,0.2076530612244898
63,0.20714285714285718
63,0.20663265306122447
63,0.20612244897959187
63,0.20561224489795915
63,0.20510204081632655
63,0.20459183673469383
63,0.20408163265306123
63,0.20357142857142863
63,0.2030612244897959
63,0.2025510204081633
63,0.2020408163265306
63,0.201530612244898
63,0.20102040816326527
63,0.20051020408163267
63,0.19999999999999996
63,0.19948979591836735
63,0.19897959183673475
63,0.19846938775510203
63,0.19795918367346943
63,0.19744897959183672
63,0.1969387755102041
63,0.1964285714285714
63,0.1959183673469388
63,0.19540816326530608
63,0.19489795918367347
63,0.19438775510204087
63,0.19387755102040816
63,0.19336734693877555
63,0.19285714285714284
63,0.19234693877551023
63,0.19183673469387752
63,0.19132653061224492
63,0.1908163265306122
63,0.1903061224489796
63,0.189795918367347
63,0.18928571428571428
63,0.18877551020408168
63,0.18826530612244896
63,0.18775510204081636
63,0.18724489795918364
63,0.18673469387755104
63,0.18622448979591832
63,0.18571428571428572
63,0.185204081632653
63,0.1846938775510204
63,0.1841836734693878
63,0.18367346938775508
63,0.18316326530612248
63,0.18265306122448977
63,0.18214285714285716
63,0.18163265306122445
63,0.18112244897959184
63,0.18061224489795913
63,0.18010204081632653
63,0.17959183673469392
63,0.1790816326530612
63,0.1785714285714286
63,0.1780612244897959
63,0.17755102040816328
63,0.17704081632653057
63,0.17653061224489797
63,0.17602040816326525
63,0.17551020408163265
63,0.17500000000000004
63,0.17448979591836733
63,0.17397959183673473
63,0.173469387755102
63,0.1729591836734694
63,0.1724489795918367
63,0.1719387755102041
63,0.17142857142857137
63,0.17091836734693877
63,0.17040816326530617
63,0.16989795918367345
63,0.16938775510204085
63,0.16887755102040813
63,0.16836734693877553
63,0.16785714285714282
63,0.1673469387755102
63,0.1668367346938775
63,0.1663265306122449
63,0.1658163265306123
63,0.16530612244897958
63,0.16479591836734697
63,0.16428571428571426
63,0.16377551020408165
63,0.16326530612244894
63,0.16275510204081634
63,0.16224489795918362
63,0.16173469387755102
63,0.1612244897959184
63,0.1607142857142857
63,0.1602040816326531
63,0.15969387755102038
63,0.15918367346938778
63,0.15867346938775506
63,0.15816326530612246
63,0.15765306122448974
63,0.15714285714285714
63,0.15663265306122454
63,0.15612244897959182
63,0.15561224489795922
63,0.1551020408163265
63,0.1545918367346939
63,0.15408163265306118
63,0.15357142857142858
63,0.15306122448979587
63,0.15255102040816326
63,0.15204081632653066
63,0.15153061224489794
63,0.15102040816326534
63,0.15051020408163263
63,0.15000000000000002
63,0.1494897959183673
63,0.1489795918367347
63,0.148469387755102
63,0.14795918367346939
63,0.14744897959183678
63,0.14693877551020407
63,0.14642857142857146
63,0.14591836734693875
63,0.14540816326530615
63,0.14489795918367343
63,0.14438775510204083
63,0.1438775510204081
63,0.1433673469387755
63,0.1428571428571429
63,0.1423469387755102
63,0.1418367346938776
63,0.14132653061224487
63,0.14081632653061227
63,0.14030612244897955
63,0.13979591836734695
63,0.13928571428571423
63,0.13877551020408163
63,0.13826530612244903
63,0.1377551020408163
63,0.1372448979591837
70,0.136734693877551
70,0.1362244897959184
70,0.13571428571428568
70,0.13520408163265307
70,0.13469387755102036
70,0.13418367346938775
70,0.13367346938775515
70,0.13316326530612244
70,0.13265306122448983
70,0.13214285714285712
70,0.1316326530612245
70,0.1311224489795918
70,0.1306122448979592
70,0.13010204081632648
70,0.12959183673469388
70,0.12908163265306127
70,0.12857142857142856
70,0.12806122448979596
70,0.12755102040816324
70,0.12704081632653064
70,0.12653061224489792
70,0.12602040816326532
70,0.1255102040816326
70,0.125
70,0.1244897959183674
70,0.12397959183673468
70,0.12346938775510208
70,0.12295918367346936
70,0.12244897959183676
70,0.12193877551020404
70,0.12142857142857144
70,0.12091836734693873
70,0.12040816326530612
70,0.11989795918367352
70,0.1193877551020408
70,0.1188775510204082
70,0.11836734693877549
70,0.11785714285714288
70,0.11734693877551017
70,0.11683673469387756
70,0.11632653061224485
70,0.11581632653061225
70,0.11530612244897964
70,0.11479591836734693
70,0.11428571428571432
70,0.11377551020408161
70,0.113265306122449
70,0.11275510204081629
70,0.11224489795918369
70,0.11173469387755097
70,0.11122448979591837
70,0.11071428571428577
70,0.11020408163265305
70,0.10969387755102045
70,0.10918367346938773
70,0.10867346938775513
70,0.10816326530612241
70,0.10765306122448981
70,0.1071428571428571
70,0.10663265306122449
70,0.10612244897959189
70,0.10561224489795917
70,0.10510204081632657
70,0.10459183673469385
70,0.10408163265306125
70,0.10357142857142854
70,0.10306122448979593
70,0.10255102040816322
70,0.10204081632653061
70,0.10153061224489801
70,0.1010204081632653
70,0.10051020408163269
70,0.09999999999999998
70,0.09948979591836737
70,0.09897959183673466
70,0.09846938775510206
70,0.09795918367346934
70,0.09744897959183674
70,0.09693877551020413
70,0.09642857142857142
70,0.09591836734693882
70,0.0954081632653061
70,0.0948979591836735
70,0.09438775510204078
70,0.09387755102040818
70,0.09336734693877546
70,0.09285714285714286
70,0.09234693877551026
70,0.09183673469387754
70,0.09132653061224494
70,0.09081632653061222
70,0.09030612244897962
70,0.0897959183673469
70,0.0892857142857143
70,0.08877551020408159
70,0.08826530612244898
70,0.08775510204081638
70,0.08724489795918366
70,0.08673469387755106
70,0.08622448979591835
70,0.08571428571428574
70,0.08520408163265303
70,0.08469387755102042
70,0.08418367346938771
70,0.0836734693877551
70,0.0831632653061225
70,0.08265306122448979
70,0.08214285714285718
70,0.08163265306122447
70,0.08112244897959187
70,0.08061224489795915
70,0.08010204081632655
70,0.07959183673469383
70,0.07908163265306123
70,0.07857142857142863
70,0.07806122448979591
70,0.07755102040816331
70,0.07704081632653059
70,0.07653061224489799
70,0.07602040816326527
70,0.07551020408163267
70,0.07499999999999996
70,0.07448979591836735
70,0.07397959183673475
70,0.07346938775510203
70,0.07295918367346943
70,0.07244897959183672
70,0.07193877551020411
70,0.0714285714285714
70,0.0709183673469388
70,0.07040816326530608
70,0.06989795918367347
70,0.06938775510204087
70,0.06887755102040816
70,0.06836734693877555
70,0.06785714285714284
70,0.06734693877551023
70,0.06683673469387752
70,0.06632653061224492
70,0.0658163265306122
70,0.0653061224489796
70,0.064795918367347
70,0.06428571428571428
70,0.06377551020408168
70,0.06326530612244896
70,0.06275510204081636
70,0.06224489795918364
70,0.06173469387755104
70,0.061224489795918324
70,0.06071428571428572
70,0.060204081632653006
70,0.0596938775510204
70,0.0591836734693878
70,0.058673469387755084
70,0.05816326530612248
70,0.057653061224489766
70,0.05714285714285716
70,0.05663265306122445
70,0.056122448979591844
70,0.05561224489795913
70,0.055102040816326525
70,0.05459183673469392
70,0.05408163265306121
70,0.0535714285714286
70,0.05306122448979589
70,0.052551020408163285
70,0.05204081632653057
70,0.051530612244897966
70,0.05102040816326525
70,0.05051020408163265
70,0.050000000000000044
70,0.04948979591836733
70,0.048979591836734726
70,0.04846938775510201
70,0.04795918367346941
70,0.04744897959183669
70,0.04693877551020409
70,0.046428571428571375
70,0.04591836734693877
70,0.04540816326530617
70,0.04489795918367345
70,0.04438775510204085
70,0.043877551020408134
70,0.04336734693877553
70,0.042857142857142816
70,0.04234693877551021
70,0.0418367346938775
70,0.041326530612244894
70,0.04081632653061229
70,0.040306122448979576
70,0.03979591836734697
70,0.03928571428571426
70,0.038775510204081653
70,0.03826530612244894
70,0.037755102040816335
70,0.03724489795918362
70,0.03673469387755102
70,0.03622448979591841
70,0.0357142857142857
70,0.035204081632653095
70,0.03469387755102038
70,0.034183673469387776
70,0.03367346938775506
70,0.03316326530612246
70,0.03265306122448974
70,0.03214285714285714
70,0.031632653061224536
70,0.03112244897959182
70,0.030612244897959218
70,0.030102040816326503
70,0.0295918367346939
70,0.029081632653061185
70,0.02857142857142858
70,0.028061224489795866
70,0.027551020408163263
70,0.02704081632653066
70,0.026530612244897944
70,0.02602040816326534
70,0.025510204081632626
70,0.025000000000000022
70,0.024489795918367308
70,0.023979591836734704
70,0.02346938775510199
70,0.022959183673469385
70,0.022448979591836782
70,0.021938775510204067
70,0.021428571428571463
70,0.02091836734693875
70,0.020408163265306145
70,0.01989795918367343
70,0.019387755102040827
70,0.018877551020408112
70,0.01836734693877551
70,0.017857142857142905
70,0.01734693877551019
70,0.016836734693877586
70,0.01632653061224487
70,0.015816326530612268
70,0.015306122448979553
70,0.01479591836734695
70,0.014285714285714235
70,0.013775510204081631
70,0.013265306122449028
70,0.012755102040816313
70,0.01224489795918371
70,0.011734693877550995
70,0.011224489795918391
70,0.010714285714285676
70,0.010204081632653073
70,0.009693877551020358
70,0.009183673469387754
70,0.00867346938775515
70,0.008163265306122436
70,0.007653061224489832
70,0.0071428571428571175
70,0.006632653061224514
70,0.006122448979591799
70,0.0056122448979591955
70,0.005102040816326481
70,0.004591836734693877
70,0.004081632653061273
70,0.0035714285714285587
70,0.003061224489795955
70,0.0025510204081632404
70,0.0020408163265306367
70,0.001530612244897922
70,0.0010204081632653184
70,0.0005102040816326037
70,0.0


==> figures/fps_max_tracking_nude.csv <==
tracking_duration,cdf
7,1.0
7,0.9994897959183674
7,0.9989795918367347
7,0.9984693877551021
7,0.9979591836734694
7,0.9974489795918368
7,0.996938775510204
7,0.9964285714285714
7,0.9959183673469387
7,0.9954081632653061
7,0.9948979591836735
7,0.9943877551020408
7,0.9938775510204082
7,0.9933673469387755
7,0.9928571428571429
7,0.9923469387755102
7,0.9918367346938776
7,0.9913265306122448
7,0.9908163265306122
7,0.9903061224489796
7,0.9897959183673469
7,0.9892857142857143
7,0.9887755102040816
7,0.988265306122449
7,0.9877551020408163
7,0.9872448979591837
7,0.986734693877551
7,0.9862244897959184
7,0.9857142857142858
7,0.985204081632653
7,0.9846938775510204
7,0.9841836734693877
7,0.9836734693877551
7,0.9831632653061224
7,0.9826530612244898
7,0.9821428571428571
7,0.9816326530612245
7,0.9811224489795919
7,0.9806122448979592
7,0.9801020408163266
7,0.9795918367346939
7,0.9790816326530613
7,0.9785714285714285
7,0.9780612244897959
7,0.9775510204081632
7,0.9770408163265306
7,0.976530612244898
7,0.9760204081632653
7,0.9755102040816327
7,0.975
7,0.9744897959183674
7,0.9739795918367347
7,0.9734693877551021
7,0.9729591836734693
7,0.9724489795918367
7,0.9719387755102041
7,0.9714285714285714
7,0.9709183673469388
7,0.9704081632653061
7,0.9698979591836735
7,0.9693877551020408
7,0.9688775510204082
7,0.9683673469387755
7,0.9678571428571429
7,0.9673469387755103
7,0.9668367346938775
7,0.9663265306122449
7,0.9658163265306122
7,0.9653061224489796
7,0.9647959183673469
7,0.9642857142857143
7,0.9637755102040816
7,0.963265306122449
7,0.9627551020408163
7,0.9622448979591837
7,0.9617346938775511
7,0.9612244897959183
7,0.9607142857142857
7,0.960204081632653
7,0.9596938775510204
7,0.9591836734693877
7,0.9586734693877551
7,0.9581632653061225
7,0.9576530612244898
7,0.9571428571428572
7,0.9566326530612245
7,0.9561224489795919
7,0.9556122448979592
7,0.9551020408163265
7,0.9545918367346938
7,0.9540816326530612
7,0.9535714285714285
7,0.9530612244897959
7,0.9525510204081633
7,0.9520408163265306
7,0.951530612244898
7,0.9510204081632653
7,0.9505102040816327
7,0.95
7,0.9494897959183674
7,0.9489795918367347
7,0.948469387755102
7,0.9479591836734694
7,0.9474489795918367
7,0.9469387755102041
7,0.9464285714285714
7,0.9459183673469388
7,0.9454081632653061
7,0.9448979591836735
7,0.9443877551020408
7,0.9438775510204082
7,0.9433673469387756
7,0.9428571428571428
7,0.9423469387755102
7,0.9418367346938775
7,0.9413265306122449
7,0.9408163265306122
7,0.9403061224489796
7,0.939795918367347
7,0.9392857142857143
7,0.9387755102040817
7,0.938265306122449
7,0.9377551020408164
7,0.9372448979591836
7,0.936734693877551
7,0.9362244897959183
7,0.9357142857142857
7,0.935204081632653
7,0.9346938775510204
7,0.9341836734693878
7,0.9336734693877551
7,0.9331632653061225
7,0.9326530612244898
7,0.9321428571428572
7,0.9316326530612244
7,0.9311224489795918
7,0.9306122448979592
7,0.9301020408163265
7,0.9295918367346939
7,0.9290816326530612
7,0.9285714285714286
7,0.9280612244897959
7,0.9275510204081633
7,0.9270408163265306
7,0.926530612244898
7,0.9260204081632653
7,0.9255102040816326
7,0.925
7,0.9244897959183673
7,0.9239795918367347
7,0.923469387755102
7,0.9229591836734694
7,0.9224489795918367
7,0.9219387755102041
7,0.9214285714285715
7,0.9209183673469388
7,0.9204081632653062
7,0.9198979591836735
7,0.9193877551020408
7,0.9188775510204081
7,0.9183673469387755
7,0.9178571428571428
7,0.9173469387755102
7,0.9168367346938775
7,0.9163265306122449
7,0.9158163265306123
7,0.9153061224489796
7,0.914795918367347
7,0.9142857142857143
7,0.9137755102040817
7,0.9132653061224489
7,0.9127551020408163
7,0.9122448979591837
7,0.911734693877551
7,0.9112244897959184
7,0.9107142857142857
7,0.9102040816326531
7,0.9096938775510204
7,0.9091836734693878
7,0.9086734693877551
7,0.9081632653061225
7,0.9076530612244897
7,0.9071428571428571
7,0.9066326530612245
7,0.9061224489795918
7,0.9056122448979592
7,0.9051020408163265
7,0.9045918367346939
7,0.9040816326530612
7,0.9035714285714286
7,0.903061224489796
7,0.9025510204081633
7,0.9020408163265307
7,0.9015306122448979
7,0.9010204081632653
7,0.9005102040816326
7,0.9
7,0.8994897959183673
7,0.8989795918367347
7,0.898469387755102
7,0.8979591836734694
7,0.8974489795918368
7,0.8969387755102041
7,0.8964285714285715
7,0.8959183673469387
7,0.8954081632653061
7,0.8948979591836734
7,0.8943877551020408
7,0.8938775510204082
7,0.8933673469387755
7,0.8928571428571429
7,0.8923469387755102
7,0.8918367346938776
7,0.8913265306122449
7,0.8908163265306123
7,0.8903061224489796
7,0.889795918367347
7,0.8892857142857142
7,0.8887755102040816
14,0.888265306122449
14,0.8877551020408163
14,0.8872448979591837
14,0.886734693877551
14,0.8862244897959184
14,0.8857142857142857
14,0.8852040816326531
14,0.8846938775510205
14,0.8841836734693878
14,0.8836734693877552
14,0.8831632653061224
14,0.8826530612244898
14,0.8821428571428571
14,0.8816326530612245
14,0.8811224489795918
14,0.8806122448979592
14,0.8801020408163265
14,0.8795918367346939
14,0.8790816326530613
14,0.8785714285714286
14,0.878061224489796
14,0.8775510204081632
14,0.8770408163265306
14,0.8765306122448979
14,0.8760204081632653
14,0.8755102040816327
14,0.875
14,0.8744897959183673
14,0.8739795918367347
14,0.8734693877551021
14,0.8729591836734694
14,0.8724489795918368
14,0.871938775510204
14,0.8714285714285714
14,0.8709183673469387
14,0.8704081632653061
14,0.8698979591836735
14,0.8693877551020408
14,0.8688775510204082
14,0.8683673469387755
14,0.8678571428571429
14,0.8673469387755102
14,0.8668367346938776
14,0.866326530612245
14,0.8658163265306122
14,0.8653061224489795
14,0.8647959183673469
14,0.8642857142857143
14,0.8637755102040816
14,0.863265306122449
14,0.8627551020408163
14,0.8622448979591837
14,0.861734693877551
14,0.8612244897959184
14,0.8607142857142858
14,0.860204081632653
14,0.8596938775510204
14,0.8591836734693877
14,0.8586734693877551
14,0.8581632653061224
14,0.8576530612244898
14,0.8571428571428572
14,0.8566326530612245
14,0.8561224489795918
14,0.8556122448979592
14,0.8551020408163266
14,0.8545918367346939
14,0.8540816326530613
14,0.8535714285714285
14,0.8530612244897959
14,0.8525510204081632
14,0.8520408163265306
14,0.851530612244898
14,0.8510204081632653
14,0.8505102040816327
14,0.85
14,0.8494897959183674
14,0.8489795918367347
14,0.8484693877551021
14,0.8479591836734695
14,0.8474489795918367
14,0.846938775510204
14,0.8464285714285714
14,0.8459183673469388
14,0.8454081632653061
14,0.8448979591836735
14,0.8443877551020408
14,0.8438775510204082
14,0.8433673469387755
14,0.8428571428571429
14,0.8423469387755103
14,0.8418367346938775
14,0.8413265306122449
14,0.8408163265306122
14,0.8403061224489796
14,0.8397959183673469
14,0.8392857142857143
14,0.8387755102040817
14,0.838265306122449
14,0.8377551020408163
14,0.8372448979591837
14,0.8367346938775511
14,0.8362244897959183
14,0.8357142857142857
14,0.835204081632653
14,0.8346938775510204
14,0.8341836734693877
14,0.8336734693877551
14,0.8331632653061225
14,0.8326530612244898
14,0.8321428571428572
14,0.8316326530612245
14,0.8311224489795919
14,0.8306122448979592
14,0.8301020408163265
14,0.8295918367346939
14,0.8290816326530612
14,0.8285714285714285
14,0.8280612244897959
14,0.8275510204081633
14,0.8270408163265306
14,0.826530612244898
14,0.8260204081632653
14,0.8255102040816327
14,0.825
14,0.8244897959183674
14,0.8239795918367347
14,0.823469387755102
14,0.8229591836734693
14,0.8224489795918367
14,0.8219387755102041
14,0.8214285714285714
14,0.8209183673469388
14,0.8204081632653062
14,0.8198979591836735
14,0.8193877551020408
14,0.8188775510204082
14,0.8183673469387756
14,0.8178571428571428
14,0.8173469387755102
14,0.8168367346938775
14,0.8163265306122449
14,0.8158163265306122
14,0.8153061224489796
14,0.814795918367347
14,0.8142857142857143
14,0.8137755102040816
14,0.813265306122449
14,0.8127551020408164
14,0.8122448979591836
14,0.811734693877551
14,0.8112244897959184
14,0.8107142857142857
14,0.810204081632653
14,0.8096938775510204
14,0.8091836734693878
14,0.8086734693877551
14,0.8081632653061225
14,0.8076530612244898
14,0.8071428571428572
14,0.8066326530612244
14,0.8061224489795918
14,0.8056122448979592
14,0.8051020408163265
14,0.8045918367346938
14,0.8040816326530612
14,0.8035714285714286
14,0.8030612244897959
14,0.8025510204081633
14,0.8020408163265307
14,0.801530612244898
14,0.8010204081632653
14,0.8005102040816326
14,0.8
14,0.7994897959183673
14,0.7989795918367347
14,0.798469387755102
14,0.7979591836734694
14,0.7974489795918367
14,0.7969387755102041
14,0.7964285714285715
14,0.7959183673469388
14,0.7954081632653061
14,0.7948979591836735
14,0.7943877551020408
14,0.7938775510204081
14,0.7933673469387755
14,0.7928571428571428
14,0.7923469387755102
14,0.7918367346938775
14,0.7913265306122449
14,0.7908163265306123
14,0.7903061224489796
14,0.789795918367347
14,0.7892857142857143
14,0.7887755102040817
14,0.7882653061224489
14,0.7877551020408163
14,0.7872448979591837
14,0.786734693877551
14,0.7862244897959183
14,0.7857142857142857
14,0.7852040816326531
14,0.7846938775510204
14,0.7841836734693878
14,0.7836734693877551
14,0.7831632653061225
14,0.7826530612244897
14,0.7821428571428571
14,0.7816326530612245
14,0.7811224489795918
14,0.7806122448979592
14,0.7801020408163265
14,0.7795918367346939
14,0.7790816326530612
14,0.7785714285714286
14,0.778061224489796
14,0.7775510204081633
14,0.7770408163265305
14,0.7765306122448979
14,0.7760204081632653
14,0.7755102040816326
14,0.775
14,0.7744897959183673
14,0.7739795918367347
14,0.773469387755102
14,0.7729591836734694
14,0.7724489795918368
14,0.7719387755102041
14,0.7714285714285715
14,0.7709183673469387
14,0.7704081632653061
14,0.7698979591836734
14,0.7693877551020408
14,0.7688775510204082
14,0.7683673469387755
14,0.7678571428571428
14,0.7673469387755102
14,0.7668367346938776
14,0.7663265306122449
14,0.7658163265306123
14,0.7653061224489796
14,0.764795918367347
14,0.7642857142857142
14,0.7637755102040816
14,0.763265306122449
14,0.7627551020408163
14,0.7622448979591837
14,0.761734693877551
14,0.7612244897959184
14,0.7607142857142857
14,0.7602040816326531
14,0.7596938775510205
14,0.7591836734693878
14,0.758673469387755
14,0.7581632653061224
14,0.7576530612244898
14,0.7571428571428571
14,0.7566326530612245
14,0.7561224489795918
14,0.7556122448979592
14,0.7551020408163265
14,0.7545918367346939
14,0.7540816326530613
14,0.7535714285714286
14,0.753061224489796
14,0.7525510204081632
14,0.7520408163265306
14,0.7515306122448979
14,0.7510204081632653
14,0.7505102040816327
14,0.75
14,0.7494897959183673
14,0.7489795918367347
14,0.7484693877551021
14,0.7479591836734694
14,0.7474489795918368
14,0.7469387755102042
14,0.7464285714285714
14,0.7459183673469387
14,0.7454081632653061
14,0.7448979591836735
14,0.7443877551020408
14,0.7438775510204081
14,0.7433673469387755
14,0.7428571428571429
14,0.7423469387755102
21,0.7418367346938776
21,0.741326530612245
21,0.7408163265306122
21,0.7403061224489795
21,0.7397959183673469
21,0.7392857142857143
21,0.7387755102040816
21,0.738265306122449
21,0.7377551020408164
21,0.7372448979591837
21,0.736734693877551
21,0.7362244897959184
21,0.7357142857142858
21,0.735204081632653
21,0.7346938775510203
21,0.7341836734693877
21,0.7336734693877551
21,0.7331632653061224
21,0.7326530612244898
21,0.7321428571428572
21,0.7316326530612245
21,0.7311224489795918
21,0.7306122448979592
21,0.7301020408163266
21,0.7295918367346939
21,0.7290816326530613
21,0.7285714285714286
21,0.7280612244897959
21,0.7275510204081632
21,0.7270408163265306
21,0.726530612244898
21,0.7260204081632653
21,0.7255102040816326
21,0.725
21,0.7244897959183674
21,0.7239795918367347
21,0.7234693877551021
21,0.7229591836734695
21,0.7224489795918367
21,0.721938775510204
21,0.7214285714285714
21,0.7209183673469388
21,0.7204081632653061
21,0.7198979591836735
21,0.7193877551020409
21,0.7188775510204082
21,0.7183673469387755
21,0.7178571428571429
21,0.7173469387755103
21,0.7168367346938775
21,0.7163265306122448
21,0.7158163265306122
21,0.7153061224489796
21,0.7147959183673469
21,0.7142857142857143
21,0.7137755102040817
21,0.713265306122449
21,0.7127551020408163
21,0.7122448979591837
21,0.7117346938775511
21,0.7112244897959183
21,0.7107142857142856
21,0.7102040816326531
21,0.7096938775510204
21,0.7091836734693877
21,0.7086734693877551
21,0.7081632653061225
21,0.7076530612244898
21,0.7071428571428571
21,0.7066326530612245
21,0.7061224489795919
21,0.7056122448979592
21,0.7051020408163265
21,0.7045918367346939
21,0.7040816326530612
21,0.7035714285714285
21,0.7030612244897959
21,0.7025510204081633
21,0.7020408163265306
21,0.7015306122448979
21,0.7010204081632654
21,0.7005102040816327
21,0.7
21,0.6994897959183674
21,0.6989795918367347
21,0.698469387755102
21,0.6979591836734693
21,0.6974489795918367
21,0.6969387755102041
21,0.6964285714285714
21,0.6959183673469388
21,0.6954081632653062
21,0.6948979591836735
21,0.6943877551020408
21,0.6938775510204082
21,0.6933673469387756
21,0.6928571428571428
21,0.6923469387755101
21,0.6918367346938776
21,0.6913265306122449
21,0.6908163265306122
21,0.6903061224489796
21,0.689795918367347
21,0.6892857142857143
21,0.6887755102040816
21,0.688265306122449
21,0.6877551020408164
21,0.6872448979591836
21,0.686734693877551
21,0.6862244897959184
21,0.6857142857142857
21,0.685204081632653
21,0.6846938775510204
21,0.6841836734693878
21,0.6836734693877551
21,0.6831632653061224
21,0.6826530612244899
21,0.6821428571428572
21,0.6816326530612244
21,0.6811224489795918
21,0.6806122448979592
21,0.6801020408163265
21,0.6795918367346938
21,0.6790816326530612
21,0.6785714285714286
21,0.6780612244897959
21,0.6775510204081633
21,0.6770408163265307
21,0.676530612244898
21,0.6760204081632653
21,0.6755102040816326
21,0.675
21,0.6744897959183673
21,0.6739795918367346
21,0.6734693877551021
21,0.6729591836734694
21,0.6724489795918367
21,0.6719387755102041
21,0.6714285714285715
21,0.6709183673469388
21,0.6704081632653061
21,0.6698979591836735
21,0.6693877551020408
21,0.6688775510204081
21,0.6683673469387755
21,0.6678571428571429
21,0.6673469387755102
21,0.6668367346938775
21,0.6663265306122449
21,0.6658163265306123
21,0.6653061224489796
21,0.6647959183673469
21,0.6642857142857144
21,0.6637755102040817
21,0.6632653061224489
21,0.6627551020408163
21,0.6622448979591837
21,0.661734693877551
21,0.6612244897959183
21,0.6607142857142857
21,0.6602040816326531
21,0.6596938775510204
21,0.6591836734693878
21,0.6586734693877552
21,0.6581632653061225
21,0.6576530612244897
21,0.6571428571428571
21,0.6566326530612245
21,0.6561224489795918
21,0.6556122448979591
21,0.6551020408163265
21,0.6545918367346939
21,0.6540816326530612
21,0.6535714285714286
21,0.653061224489796
21,0.6525510204081633
21,0.6520408163265305
21,0.6515306122448979
21,0.6510204081632653
21,0.6505102040816326
21,0.65
21,0.6494897959183674
21,0.6489795918367347
21,0.648469387755102
21,0.6479591836734694
21,0.6474489795918368
21,0.6469387755102041
21,0.6464285714285714
21,0.6459183673469387
21,0.6454081632653061
21,0.6448979591836734
21,0.6443877551020408
21,0.6438775510204082
21,0.6433673469387755
21,0.6428571428571428
21,0.6423469387755102
21,0.6418367346938776
21,0.6413265306122449
21,0.6408163265306123
21,0.6403061224489797
21,0.639795918367347
21,0.6392857142857142
21,0.6387755102040816
21,0.638265306122449
21,0.6377551020408163
21,0.6372448979591836
21,0.636734693877551
21,0.6362244897959184
21,0.6357142857142857
21,0.6352040816326531
21,0.6346938775510205
21,0.6341836734693878
21,0.633673469387755
21,0.6331632653061224
21,0.6326530612244898
21,0.6321428571428571
21,0.6316326530612245
21,0.6311224489795919
21,0.6306122448979592
21,0.6301020408163265
21,0.6295918367346939
21,0.6290816326530613
21,0.6285714285714286
21,0.6280612244897958
21,0.6275510204081632
21,0.6270408163265306
21,0.6265306122448979
21,0.6260204081632653
21,0.6255102040816327
21,0.625
21,0.6244897959183673
21,0.6239795918367347
21,0.6234693877551021
21,0.6229591836734694
21,0.6224489795918368
21,0.6219387755102042
21,0.6214285714285714
21,0.6209183673469387
21,0.6204081632653061
21,0.6198979591836735
21,0.6193877551020408
21,0.6188775510204081
21,0.6183673469387755
21,0.6178571428571429
21,0.6173469387755102
21,0.6168367346938776
21,0.616326530612245
21,0.6158163265306122
21,0.6153061224489795
21,0.6147959183673469
21,0.6142857142857143
21,0.6137755102040816
21,0.613265306122449
21,0.6127551020408164
21,0.6122448979591837
21,0.611734693877551
21,0.6112244897959184
21,0.6107142857142858
21,0.610204081632653
21,0.6096938775510203
21,0.6091836734693877
21,0.6086734693877551
21,0.6081632653061224
21,0.6076530612244898
21,0.6071428571428572
21,0.6066326530612245
21,0.6061224489795918
21,0.6056122448979592
21,0.6051020408163266
21,0.6045918367346939
21,0.6040816326530613
21,0.6035714285714286
21,0.6030612244897959
21,0.6025510204081632
21,0.6020408163265306
21,0.601530612244898
21,0.6010204081632653
21,0.6005102040816326
21,0.6
21,0.5994897959183674
21,0.5989795918367347
21,0.5984693877551021
21,0.5979591836734695
21,0.5974489795918367
21,0.596938775510204
21,0.5964285714285714
21,0.5959183673469388
21,0.5954081632653061
21,0.5948979591836735
21,0.5943877551020409
21,0.5938775510204082
21,0.5933673469387755
21,0.5928571428571429
21,0.5923469387755103
21,0.5918367346938775
21,0.5913265306122448
21,0.5908163265306122
21,0.5903061224489796
21,0.5897959183673469
21,0.5892857142857143
21,0.5887755102040817
21,0.588265306122449
21,0.5877551020408163
21,0.5872448979591837
21,0.5867346938775511
21,0.5862244897959183
21,0.5857142857142856
21,0.5852040816326531
21,0.5846938775510204
21,0.5841836734693877
21,0.5836734693877551
21,0.5831632653061225
21,0.5826530612244898
21,0.5821428571428571
21,0.5816326530612245
21,0.5811224489795919
21,0.5806122448979592
21,0.5801020408163265
21,0.5795918367346939
21,0.5790816326530612
21,0.5785714285714285
21,0.5780612244897959
21,0.5775510204081633
21,0.5770408163265306
21,0.5765306122448979
21,0.5760204081632654
21,0.5755102040816327
21,0.575
21,0.5744897959183674
21,0.5739795918367347
21,0.573469387755102
21,0.5729591836734693
21,0.5724489795918367
21,0.5719387755102041
21,0.5714285714285714
21,0.5709183673469388
21,0.5704081632653062
21,0.5698979591836735
21,0.5693877551020408
21,0.5688775510204082
21,0.5683673469387756
21,0.5678571428571428
21,0.5673469387755101
21,0.5668367346938776
21,0.5663265306122449
21,0.5658163265306122
21,0.5653061224489796
21,0.564795918367347
21,0.5642857142857143
21,0.5637755102040816
21,0.563265306122449
21,0.5627551020408164
21,0.5622448979591836
21,0.561734693877551
21,0.5612244897959184
21,0.5607142857142857
21,0.560204081632653
21,0.5596938775510204
21,0.5591836734693878
21,0.5586734693877551
21,0.5581632653061224
21,0.5576530612244899
21,0.5571428571428572
21,0.5566326530612244
21,0.5561224489795918
21,0.5556122448979592
21,0.5551020408163265
21,0.5545918367346938
21,0.5540816326530612
21,0.5535714285714286
21,0.5530612244897959
21,0.5525510204081633
28,0.5520408163265307
28,0.551530612244898
28,0.5510204081632653
28,0.5505102040816326
28,0.55
28,0.5494897959183673
28,0.5489795918367346
28,0.5484693877551021
28,0.5479591836734694
28,0.5474489795918367
28,0.5469387755102041
28,0.5464285714285715
28,0.5459183673469388
28,0.5454081632653061
28,0.5448979591836735
28,0.5443877551020408
28,0.5438775510204081
28,0.5433673469387755
28,0.5428571428571429
28,0.5423469387755102
28,0.5418367346938775
28,0.5413265306122449
28,0.5408163265306123
28,0.5403061224489796
28,0.5397959183673469
28,0.5392857142857144
28,0.5387755102040817
28,0.5382653061224489
28,0.5377551020408163
28,0.5372448979591837
28,0.536734693877551
28,0.5362244897959183
28,0.5357142857142857
28,0.5352040816326531
28,0.5346938775510204
28,0.5341836734693878
28,0.5336734693877552
28,0.5331632653061225
28,0.5326530612244897
28,0.5321428571428571
28,0.5316326530612245
28,0.5311224489795918
28,0.5306122448979591
28,0.5301020408163265
28,0.5295918367346939
28,0.5290816326530612
28,0.5285714285714286
28,0.528061224489796
28,0.5275510204081633
28,0.5270408163265305
28,0.5265306122448979
28,0.5260204081632653
28,0.5255102040816326
28,0.525
28,0.5244897959183674
28,0.5239795918367347
28,0.523469387755102
28,0.5229591836734694
28,0.5224489795918368
28,0.5219387755102041
28,0.5214285714285714
28,0.5209183673469387
28,0.5204081632653061
28,0.5198979591836734
28,0.5193877551020408
28,0.5188775510204082
28,0.5183673469387755
28,0.5178571428571428
28,0.5173469387755102
28,0.5168367346938776
28,0.5163265306122449
28,0.5158163265306123
28,0.5153061224489797
28,0.514795918367347
28,0.5142857142857142
28,0.5137755102040816
28,0.513265306122449
28,0.5127551020408163
28,0.5122448979591836
28,0.511734693877551
28,0.5112244897959184
28,0.5107142857142857
28,0.5102040816326531
28,0.5096938775510205
28,0.5091836734693878
28,0.508673469387755
28,0.5081632653061224
28,0.5076530612244898
28,0.5071428571428571
28,0.5066326530612245
28,0.5061224489795919
28,0.5056122448979592
28,0.5051020408163265
28,0.5045918367346939
28,0.5040816326530613
28,0.5035714285714286
28,0.5030612244897958
28,0.5025510204081632
28,0.5020408163265306
28,0.5015306122448979
28,0.5010204081632653
28,0.5005102040816327
28,0.5
28,0.4994897959183674
28,0.4989795918367347
28,0.4984693877551021
28,0.49795918367346936
28,0.49744897959183676
28,0.49693877551020404
28,0.49642857142857144
28,0.4959183673469387
28,0.4954081632653061
28,0.4948979591836735
28,0.4943877551020408
28,0.4938775510204082
28,0.4933673469387755
28,0.4928571428571429
28,0.49234693877551017
28,0.49183673469387756
28,0.49132653061224485
28,0.49081632653061225
28,0.49030612244897964
28,0.4897959183673469
28,0.4892857142857143
28,0.4887755102040816
28,0.488265306122449
28,0.4877551020408163
28,0.4872448979591837
28,0.486734693877551
28,0.48622448979591837
28,0.48571428571428577
28,0.48520408163265305
28,0.48469387755102045
28,0.48418367346938773
28,0.48367346938775513
28,0.4831632653061224
28,0.4826530612244898
28,0.4821428571428571
28,0.4816326530612245
28,0.4811224489795919
28,0.4806122448979592
28,0.48010204081632657
28,0.47959183673469385
28,0.47908163265306125
28,0.47857142857142854
28,0.47806122448979593
28,0.4775510204081632
28,0.4770408163265306
28,0.476530612244898
28,0.4760204081632653
28,0.4755102040816327
28,0.475
28,0.4744897959183674
28,0.47397959183673466
28,0.47346938775510206
28,0.47295918367346934
28,0.47244897959183674
28,0.47193877551020413
28,0.4714285714285714
28,0.4709183673469388
28,0.4704081632653061
28,0.4698979591836735
28,0.4693877551020408
28,0.4688775510204082
28,0.46836734693877546
28,0.46785714285714286
28,0.46734693877551026
28,0.46683673469387754
28,0.46632653061224494
28,0.4658163265306122
28,0.4653061224489796
28,0.4647959183673469
28,0.4642857142857143
28,0.4637755102040816
28,0.463265306122449
28,0.4627551020408164
28,0.46224489795918366
28,0.46173469387755106
28,0.46122448979591835
28,0.46071428571428574
28,0.46020408163265303
28,0.4596938775510204
28,0.4591836734693877
28,0.4586734693877551
28,0.4581632653061225
28,0.4576530612244898
28,0.4571428571428572
28,0.45663265306122447
28,0.45612244897959187
28,0.45561224489795915
28,0.45510204081632655
28,0.45459183673469383
28,0.45408163265306123
28,0.4535714285714286
28,0.4530612244897959
28,0.4525510204081633
28,0.4520408163265306
28,0.451530612244898
28,0.4510204081632653
28,0.45051020408163267
28,0.44999999999999996
28,0.44948979591836735
28,0.44897959183673475
28,0.44846938775510203
28,0.44795918367346943
28,0.4474489795918367
28,0.4469387755102041
28,0.4464285714285714
28,0.4459183673469388
28,0.4454081632653061
28,0.4448979591836735
28,0.44438775510204087
28,0.44387755102040816
28,0.44336734693877555
28,0.44285714285714284
28,0.44234693877551023
28,0.4418367346938775
28,0.4413265306122449
28,0.4408163265306122
28,0.4403061224489796
28,0.439795918367347
28,0.4392857142857143
28,0.4387755102040817
28,0.43826530612244896
28,0.43775510204081636
28,0.43724489795918364
28,0.43673469387755104
28,0.4362244897959183
28,0.4357142857142857
28,0.435204081632653
28,0.4346938775510204
28,0.4341836734693878
28,0.4336734693877551
28,0.4331632653061225
28,0.43265306122448977
28,0.43214285714285716
28,0.43163265306122445
28,0.43112244897959184
28,0.43061224489795913
28,0.4301020408163265
28,0.4295918367346939
28,0.4290816326530612
28,0.4285714285714286
28,0.4280612244897959
28,0.4275510204081633
28,0.42704081632653057
28,0.42653061224489797
28,0.42602040816326525
28,0.42551020408163265
28,0.42500000000000004
28,0.42448979591836733
28,0.4239795918367347
28,0.423469387755102
28,0.4229591836734694
28,0.4224489795918367
28,0.4219387755102041
28,0.4214285714285714
28,0.42091836734693877
28,0.42040816326530617
28,0.41989795918367345
28,0.41938775510204085
28,0.41887755102040813
28,0.41836734693877553
28,0.4178571428571428
28,0.4173469387755102
28,0.4168367346938775
28,0.4163265306122449
28,0.4158163265306123
28,0.4153061224489796
28,0.41479591836734697
28,0.41428571428571426
28,0.41377551020408165
28,0.41326530612244894
28,0.41275510204081634
28,0.4122448979591836
28,0.411734693877551
28,0.4112244897959184
28,0.4107142857142857
28,0.4102040816326531
28,0.4096938775510204
28,0.4091836734693878
28,0.40867346938775506
28,0.40816326530612246
28,0.40765306122448974
28,0.40714285714285714
28,0.40663265306122454
28,0.4061224489795918
28,0.4056122448979592
28,0.4051020408163265
28,0.4045918367346939
28,0.4040816326530612
28,0.4035714285714286
28,0.40306122448979587
28,0.40255102040816326
28,0.40204081632653066
28,0.40153061224489794
28,0.40102040816326534
28,0.4005102040816326
28,0.4
28,0.3994897959183673
28,0.3989795918367347
28,0.398469387755102
28,0.3979591836734694
28,0.3974489795918368
28,0.39693877551020407
28,0.39642857142857146
28,0.39591836734693875
28,0.39540816326530615
28,0.39489795918367343
28,0.3943877551020408
28,0.3938775510204081
28,0.3933673469387755
35,0.3928571428571429
35,0.3923469387755102
35,0.3918367346938776
35,0.39132653061224487
35,0.39081632653061227
35,0.39030612244897955
35,0.38979591836734695
35,0.38928571428571423
35,0.38877551020408163
35,0.388265306122449
35,0.3877551020408163
35,0.3872448979591837
35,0.386734693877551
35,0.3862244897959184
35,0.3857142857142857
35,0.3852040816326531
35,0.38469387755102036
35,0.38418367346938775
35,0.38367346938775515
35,0.38316326530612244
35,0.38265306122448983
35,0.3821428571428571
35,0.3816326530612245
35,0.3811224489795918
35,0.3806122448979592
35,0.3801020408163265
35,0.3795918367346939
35,0.3790816326530613
35,0.37857142857142856
35,0.37806122448979596
35,0.37755102040816324
35,0.37704081632653064
35,0.3765306122448979
35,0.3760204081632653
35,0.3755102040816326
35,0.375
35,0.3744897959183674
35,0.3739795918367347
35,0.3734693877551021
35,0.37295918367346936
35,0.37244897959183676
35,0.37193877551020404
35,0.37142857142857144
35,0.3709183673469387
35,0.3704081632653061
35,0.3698979591836735
35,0.3693877551020408
35,0.3688775510204082
35,0.3683673469387755
35,0.3678571428571429
35,0.36734693877551017
35,0.36683673469387756
35,0.36632653061224485
35,0.36581632653061225
35,0.36530612244897964
35,0.3647959183673469
35,0.3642857142857143
35,0.3637755102040816
35,0.363265306122449
35,0.3627551020408163
35,0.3622448979591837
35,0.361734693877551
35,0.36122448979591837
35,0.36071428571428577
35,0.36020408163265305
35,0.35969387755102045
35,0.35918367346938773
35,0.35867346938775513
35,0.3581632653061224
35,0.3576530612244898
35,0.3571428571428571
35,0.3566326530612245
35,0.3561224489795919
35,0.3556122448979592
35,0.35510204081632657
35,0.35459183673469385
35,0.35408163265306125
35,0.35357142857142854
35,0.35306122448979593
35,0.3525510204081632
35,0.3520408163265306
35,0.351530612244898
35,0.3510204081632653
35,0.3505102040816327
35,0.35
35,0.3494897959183674
35,0.34897959183673466
35,0.34846938775510206
35,0.34795918367346934
35,0.34744897959183674
35,0.34693877551020413
35,0.3464285714285714
35,0.3459183673469388
35,0.3454081632653061
35,0.3448979591836735
35,0.3443877551020408
35,0.3438775510204082
35,0.34336734693877546
35,0.34285714285714286
35,0.34234693877551026
35,0.34183673469387754
35,0.34132653061224494
35,0.3408163265306122
35,0.3403061224489796
35,0.3397959183673469
35,0.3392857142857143
35,0.3387755102040816
35,0.338265306122449
35,0.3377551020408164
35,0.33724489795918366
35,0.33673469387755106
35,0.33622448979591835
35,0.33571428571428574
35,0.33520408163265303
35,0.3346938775510204
35,0.3341836734693877
35,0.3336734693877551
35,0.3331632653061225
35,0.3326530612244898
35,0.3321428571428572
35,0.33163265306122447
35,0.33112244897959187
35,0.33061224489795915
35,0.33010204081632655
35,0.32959183673469383
35,0.32908163265306123
35,0.3285714285714286
35,0.3280612244897959
35,0.3275510204081633
35,0.3270408163265306
35,0.326530612244898
35,0.3260204081632653
35,0.32551020408163267
35,0.32499999999999996
35,0.32448979591836735
35,0.32397959183673475
35,0.32346938775510203
35,0.32295918367346943
35,0.3224489795918367
35,0.3219387755102041
35,0.3214285714285714
35,0.3209183673469388
35,0.3204081632653061
35,0.3198979591836735
35,0.31938775510204087
35,0.31887755102040816
35,0.31836734693877555
35,0.31785714285714284
35,0.31734693877551023
35,0.3168367346938775
35,0.3163265306122449
35,0.3158163265306122
35,0.3153061224489796
35,0.314795918367347
35,0.3142857142857143
35,0.3137755102040817
35,0.31326530612244896
35,0.31275510204081636
35,0.31224489795918364
35,0.31173469387755104
35,0.3112244897959183
35,0.3107142857142857
35,0.310204081632653
35,0.3096938775510204
35,0.3091836734693878
35,0.3086734693877551
35,0.3081632653061225
35,0.30765306122448977
35,0.30714285714285716
35,0.30663265306122445
35,0.30612244897959184
35,0.30561224489795913
35,0.3051020408163265
35,0.3045918367346939
35,0.3040816326530612
35,0.3035714285714286
35,0.3030612244897959
35,0.3025510204081633
35,0.30204081632653057
35,0.30153061224489797
35,0.30102040816326525
35,0.30051020408163265
35,0.30000000000000004
35,0.29948979591836733
35,0.2989795918367347
35,0.298469387755102
35,0.2979591836734694
35,0.2974489795918367
35,0.2969387755102041
35,0.2964285714285714
35,0.29591836734693877
35,0.29540816326530617
35,0.29489795918367345
35,0.29438775510204085
35,0.29387755102040813
35,0.29336734693877553
35,0.2928571428571428
35,0.2923469387755102
35,0.2918367346938775
35,0.2913265306122449
35,0.2908163265306123
35,0.2903061224489796
35,0.28979591836734697
35,0.28928571428571426
35,0.28877551020408165
35,0.28826530612244894
35,0.28775510204081634
35,0.2872448979591836
35,0.286734693877551
35,0.2862244897959184
35,0.2857142857142857
35,0.2852040816326531
35,0.2846938775510204
35,0.2841836734693878
35,0.28367346938775506
35,0.28316326530612246
35,0.28265306122448974
35,0.28214285714285714
35,0.28163265306122454
35,0.2811224489795918
35,0.2806122448979592
35,0.2801020408163265
42,0.2795918367346939
42,0.2790816326530612
42,0.2785714285714286
42,0.27806122448979587
42,0.27755102040816326
42,0.27704081632653066
42,0.27653061224489794
42,0.27602040816326534
42,0.2755102040816326
42,0.275
42,0.2744897959183673
42,0.2739795918367347
42,0.273469387755102
42,0.2729591836734694
42,0.2724489795918368
42,0.27193877551020407
42,0.27142857142857146
42,0.27091836734693875
42,0.27040816326530615
42,0.26989795918367343
42,0.2693877551020408
42,0.2688775510204081
42,0.2683673469387755
42,0.2678571428571429
42,0.2673469387755102
42,0.2668367346938776
42,0.26632653061224487
42,0.26581632653061227
42,0.26530612244897955
42,0.26479591836734695
42,0.26428571428571423
42,0.26377551020408163
42,0.263265306122449
42,0.2627551020408163
42,0.2622448979591837
42,0.261734693877551
42,0.2612244897959184
42,0.2607142857142857
42,0.2602040816326531
42,0.25969387755102036
42,0.25918367346938775
42,0.25867346938775515
42,0.25816326530612244
42,0.25765306122448983
42,0.2571428571428571
42,0.2566326530612245
42,0.2561224489795918
42,0.2556122448979592
42,0.2551020408163265
42,0.2545918367346939
42,0.2540816326530613
42,0.25357142857142856
42,0.25306122448979596
42,0.25255102040816324
42,0.25204081632653064
42,0.2515306122448979
42,0.2510204081632653
42,0.2505102040816326
42,0.25
42,0.2494897959183674
42,0.24897959183673468
42,0.24846938775510208
42,0.24795918367346936
42,0.24744897959183676
42,0.24693877551020404
42,0.24642857142857144
42,0.24591836734693873
42,0.24540816326530612
42,0.24489795918367352
42,0.2443877551020408
42,0.2438775510204082
42,0.2433673469387755
42,0.24285714285714288
42,0.24234693877551017
42,0.24183673469387756
42,0.24132653061224485
42,0.24081632653061225
42,0.24030612244897964
42,0.23979591836734693
42,0.23928571428571432
42,0.2387755102040816
42,0.238265306122449
42,0.2377551020408163
42,0.2372448979591837
42,0.23673469387755097
42,0.23622448979591837
42,0.23571428571428577
42,0.23520408163265305
42,0.23469387755102045
42,0.23418367346938773
42,0.23367346938775513
42,0.2331632653061224
42,0.2326530612244898
42,0.2321428571428571
42,0.2316326530612245
42,0.2311224489795919
42,0.23061224489795917
42,0.23010204081632657
42,0.22959183673469385
42,0.22908163265306125
42,0.22857142857142854
42,0.22806122448979593
42,0.22755102040816322
42,0.22704081632653061
42,0.226530612244898
42,0.2260204081632653
42,0.2255102040816327
42,0.22499999999999998
42,0.22448979591836737
42,0.22397959183673466
42,0.22346938775510206
42,0.22295918367346934
42,0.22244897959183674
42,0.22193877551020413
42,0.22142857142857142
42,0.22091836734693882
42,0.2204081632653061
42,0.2198979591836735
42,0.21938775510204078
42,0.21887755102040818
42,0.21836734693877546
42,0.21785714285714286
42,0.21734693877551026
42,0.21683673469387754
42,0.21632653061224494
42,0.21581632653061222
42,0.21530612244897962
42,0.2147959183673469
42,0.2142857142857143
42,0.2137755102040816
42,0.21326530612244898
42,0.21275510204081638
42,0.21224489795918366
42,0.21173469387755106
42,0.21122448979591835
42,0.21071428571428574
42,0.21020408163265303
42,0.20969387755102042
42,0.2091836734693877
42,0.2086734693877551
42,0.2081632653061225
42,0.2076530612244898
42,0.20714285714285718
42,0.20663265306122447
42,0.20612244897959187
42,0.20561224489795915
42,0.20510204081632655
42,0.20459183673469383
42,0.20408163265306123
42,0.20357142857142863
42,0.2030612244897959
42,0.2025510204081633
42,0.2020408163265306
42,0.201530612244898
42,0.20102040816326527
42,0.20051020408163267
42,0.19999999999999996
42,0.19948979591836735
42,0.19897959183673475
42,0.19846938775510203
42,0.19795918367346943
42,0.19744897959183672
42,0.1969387755102041
42,0.1964285714285714
42,0.1959183673469388
42,0.19540816326530608
42,0.19489795918367347
42,0.19438775510204087
42,0.19387755102040816
42,0.19336734693877555
42,0.19285714285714284
42,0.19234693877551023
42,0.19183673469387752
42,0.19132653061224492
42,0.1908163265306122
49,0.1903061224489796
49,0.189795918367347
49,0.18928571428571428
49,0.18877551020408168
49,0.18826530612244896
49,0.18775510204081636
49,0.18724489795918364
49,0.18673469387755104
49,0.18622448979591832
49,0.18571428571428572
49,0.185204081632653
49,0.1846938775510204
49,0.1841836734693878
49,0.18367346938775508
49,0.18316326530612248
49,0.18265306122448977
49,0.18214285714285716
49,0.18163265306122445
49,0.18112244897959184
49,0.18061224489795913
49,0.18010204081632653
49,0.17959183673469392
49,0.1790816326530612
49,0.1785714285714286
49,0.1780612244897959
49,0.17755102040816328
49,0.17704081632653057
49,0.17653061224489797
49,0.17602040816326525
49,0.17551020408163265
49,0.17500000000000004
49,0.17448979591836733
49,0.17397959183673473
49,0.173469387755102
49,0.1729591836734694
49,0.1724489795918367
49,0.1719387755102041
49,0.17142857142857137
49,0.17091836734693877
49,0.17040816326530617
49,0.16989795918367345
49,0.16938775510204085
49,0.16887755102040813
49,0.16836734693877553
49,0.16785714285714282
49,0.1673469387755102
49,0.1668367346938775
49,0.1663265306122449
49,0.1658163265306123
49,0.16530612244897958
49,0.16479591836734697
49,0.16428571428571426
49,0.16377551020408165
49,0.16326530612244894
49,0.16275510204081634
49,0.16224489795918362
49,0.16173469387755102
49,0.1612244897959184
49,0.1607142857142857
49,0.1602040816326531
49,0.15969387755102038
49,0.15918367346938778
49,0.15867346938775506
49,0.15816326530612246
49,0.15765306122448974
49,0.15714285714285714
49,0.15663265306122454
49,0.15612244897959182
49,0.15561224489795922
49,0.1551020408163265
49,0.1545918367346939
49,0.15408163265306118
49,0.15357142857142858
49,0.15306122448979587
49,0.15255102040816326
49,0.15204081632653066
49,0.15153061224489794
49,0.15102040816326534
49,0.15051020408163263
49,0.15000000000000002
49,0.1494897959183673
49,0.1489795918367347
49,0.148469387755102
49,0.14795918367346939
49,0.14744897959183678
49,0.14693877551020407
49,0.14642857142857146
49,0.14591836734693875
49,0.14540816326530615
49,0.14489795918367343
49,0.14438775510204083
49,0.1438775510204081
49,0.1433673469387755
56,0.1428571428571429
56,0.1423469387755102
56,0.1418367346938776
56,0.14132653061224487
56,0.14081632653061227
56,0.14030612244897955
56,0.13979591836734695
56,0.13928571428571423
56,0.13877551020408163
56,0.13826530612244903
56,0.1377551020408163
56,0.1372448979591837
56,0.136734693877551
56,0.1362244897959184
56,0.13571428571428568
56,0.13520408163265307
56,0.13469387755102036
56,0.13418367346938775
56,0.13367346938775515
56,0.13316326530612244
56,0.13265306122448983
56,0.13214285714285712
56,0.1316326530612245
56,0.1311224489795918
56,0.1306122448979592
56,0.13010204081632648
56,0.12959183673469388
56,0.12908163265306127
56,0.12857142857142856
56,0.12806122448979596
56,0.12755102040816324
56,0.12704081632653064
56,0.12653061224489792
56,0.12602040816326532
56,0.1255102040816326
56,0.125
56,0.1244897959183674
56,0.12397959183673468
56,0.12346938775510208
56,0.12295918367346936
56,0.12244897959183676
56,0.12193877551020404
56,0.12142857142857144
56,0.12091836734693873
56,0.12040816326530612
56,0.11989795918367352
56,0.1193877551020408
56,0.1188775510204082
56,0.11836734693877549
56,0.11785714285714288
56,0.11734693877551017
56,0.11683673469387756
56,0.11632653061224485
56,0.11581632653061225
56,0.11530612244897964
56,0.11479591836734693
56,0.11428571428571432
56,0.11377551020408161
56,0.113265306122449
56,0.11275510204081629
56,0.11224489795918369
56,0.11173469387755097
56,0.11122448979591837
56,0.11071428571428577
56,0.11020408163265305
56,0.10969387755102045
56,0.10918367346938773
56,0.10867346938775513
56,0.10816326530612241
56,0.10765306122448981
56,0.1071428571428571
56,0.10663265306122449
56,0.10612244897959189
56,0.10561224489795917
56,0.10510204081632657
56,0.10459183673469385
56,0.10408163265306125
56,0.10357142857142854
56,0.10306122448979593
56,0.10255102040816322
63,0.10204081632653061
63,0.10153061224489801
63,0.1010204081632653
63,0.10051020408163269
63,0.09999999999999998
63,0.09948979591836737
63,0.09897959183673466
63,0.09846938775510206
63,0.09795918367346934
63,0.09744897959183674
63,0.09693877551020413
63,0.09642857142857142
63,0.09591836734693882
63,0.0954081632653061
63,0.0948979591836735
63,0.09438775510204078
63,0.09387755102040818
63,0.09336734693877546
63,0.09285714285714286
63,0.09234693877551026
63,0.09183673469387754
63,0.09132653061224494
63,0.09081632653061222
63,0.09030612244897962
63,0.0897959183673469
63,0.0892857142857143
63,0.08877551020408159
63,0.08826530612244898
63,0.08775510204081638
63,0.08724489795918366
63,0.08673469387755106
63,0.08622448979591835
63,0.08571428571428574
63,0.08520408163265303
63,0.08469387755102042
63,0.08418367346938771
63,0.0836734693877551
63,0.0831632653061225
63,0.08265306122448979
63,0.08214285714285718
63,0.08163265306122447
63,0.08112244897959187
63,0.08061224489795915
63,0.08010204081632655
63,0.07959183673469383
63,0.07908163265306123
63,0.07857142857142863
63,0.07806122448979591
63,0.07755102040816331
63,0.07704081632653059
63,0.07653061224489799
63,0.07602040816326527
63,0.07551020408163267
63,0.07499999999999996
63,0.07448979591836735
63,0.07397959183673475
63,0.07346938775510203
63,0.07295918367346943
63,0.07244897959183672
63,0.07193877551020411
63,0.0714285714285714
63,0.0709183673469388
63,0.07040816326530608
63,0.06989795918367347
63,0.06938775510204087
63,0.06887755102040816
63,0.06836734693877555
63,0.06785714285714284
63,0.06734693877551023
63,0.06683673469387752
63,0.06632653061224492
63,0.0658163265306122
63,0.0653061224489796
63,0.064795918367347
63,0.06428571428571428
63,0.06377551020408168
63,0.06326530612244896
70,0.06275510204081636
70,0.06224489795918364
70,0.06173469387755104
70,0.061224489795918324
70,0.06071428571428572
70,0.060204081632653006
70,0.0596938775510204
70,0.0591836734693878
70,0.058673469387755084
70,0.05816326530612248
70,0.057653061224489766
70,0.05714285714285716
70,0.05663265306122445
70,0.056122448979591844
70,0.05561224489795913
70,0.055102040816326525
70,0.05459183673469392
70,0.05408163265306121
70,0.0535714285714286
70,0.05306122448979589
70,0.052551020408163285
70,0.05204081632653057
70,0.051530612244897966
70,0.05102040816326525
70,0.05051020408163265
70,0.050000000000000044
70,0.04948979591836733
70,0.048979591836734726
70,0.04846938775510201
70,0.04795918367346941
70,0.04744897959183669
70,0.04693877551020409
70,0.046428571428571375
70,0.04591836734693877
70,0.04540816326530617
70,0.04489795918367345
70,0.04438775510204085
70,0.043877551020408134
70,0.04336734693877553
70,0.042857142857142816
70,0.04234693877551021
70,0.0418367346938775
70,0.041326530612244894
70,0.04081632653061229
70,0.040306122448979576
70,0.03979591836734697
70,0.03928571428571426
70,0.038775510204081653
70,0.03826530612244894
70,0.037755102040816335
70,0.03724489795918362
70,0.03673469387755102
70,0.03622448979591841
70,0.0357142857142857
70,0.035204081632653095
70,0.03469387755102038
70,0.034183673469387776
70,0.03367346938775506
70,0.03316326530612246
70,0.03265306122448974
70,0.03214285714285714
70,0.031632653061224536
70,0.03112244897959182
70,0.030612244897959218
70,0.030102040816326503
70,0.0295918367346939
70,0.029081632653061185
70,0.02857142857142858
70,0.028061224489795866
70,0.027551020408163263
70,0.02704081632653066
70,0.026530612244897944
70,0.02602040816326534
70,0.025510204081632626
70,0.025000000000000022
70,0.024489795918367308
70,0.023979591836734704
70,0.02346938775510199
70,0.022959183673469385
70,0.022448979591836782
70,0.021938775510204067
70,0.021428571428571463
70,0.02091836734693875
70,0.020408163265306145
70,0.01989795918367343
70,0.019387755102040827
70,0.018877551020408112
70,0.01836734693877551
70,0.017857142857142905
70,0.01734693877551019
70,0.016836734693877586
70,0.01632653061224487
70,0.015816326530612268
70,0.015306122448979553
70,0.01479591836734695
70,0.014285714285714235
70,0.013775510204081631
70,0.013265306122449028
70,0.012755102040816313
70,0.01224489795918371
70,0.011734693877550995
70,0.011224489795918391
70,0.010714285714285676
70,0.010204081632653073
70,0.009693877551020358
70,0.009183673469387754
70,0.00867346938775515
70,0.008163265306122436
70,0.007653061224489832
70,0.0071428571428571175
70,0.006632653061224514
70,0.006122448979591799
70,0.0056122448979591955
70,0.005102040816326481
70,0.004591836734693877
70,0.004081632653061273
70,0.0035714285714285587
70,0.003061224489795955
70,0.0025510204081632404
70,0.0020408163265306367
70,0.001530612244897922
70,0.0010204081632653184
70,0.0005102040816326037
70,0.0


==> figures/fps_tracking_time_by_period.csv <==
# Collection Period (days), Nude FPS mean , FPS+DA mean
2, 17, 26
3, 17.25, 25.5
4, 34, 38
5, 36, 38
6, 34, 36
7, 17.5, 28 


==> figures/offscreen_chrome_time_drift_eval.csv <==
seconds_from_last_train,acc,traces_per_label
10351.0,0.20317460317460317,75
30761.0,0.18291761148904007,63
51161.0,0.16023166023166024,74
71562.0,0.22586872586872586,74
91962.0,0.17824967824967825,74
112363.0,0.19924812030075187,76
132763.0,0.1402831402831403,74
153153.0,0.1647150663544106,61
173563.0,0.16795366795366795,74
193965.0,0.19642857142857142,72
214364.0,0.19884169884169883,74
234987.0,0.18636363636363637,77
255387.0,0.16666666666666666,74
275789.0,0.2193158953722334,71
296188.0,0.12566137566137567,72
316588.0,0.11969111969111969,74
336989.0,0.16568819308545335,73
357391.0,0.15894465894465895,74
377789.0,0.17370892018779344,71
398190.0,0.20063492063492064,75
418590.0,0.17547292889758642,73
438991.0,0.12698412698412698,66
459525.0,0.2009132420091324,73
479924.0,0.16344916344916344,74
500324.0,0.1492063492063492,75
520724.0,0.14285714285714285,73
541126.0,0.17677756033920417,73
561525.0,0.18080357142857142,64
581925.0,0.14682539682539683,72
602326.0,0.1487279843444227,73
622727.0,0.12524461839530332,73
643126.0,0.1522468142186452,71
663527.0,0.16795366795366795,74
683927.0,0.1482226693494299,71
704329.0,0.1718146718146718,74
724728.0,0.16997354497354497,72
745118.0,0.19114688128772636,71
765529.0,0.15365079365079365,75
785931.0,0.1488933601609658,71
806329.0,0.13714285714285715,75
826730.0,0.1078042328042328,72
847130.0,0.13568166992824526,73
867530.0,0.138996138996139,74
887931.0,0.11089367253750815,73
908331.0,0.15264187866927592,73
928731.0,0.17592592592592593,72
949132.0,0.10110893672537508,73
969534.0,0.21235521235521235,74
989933.0,0.17953667953667954,74
1010333.0,0.1541005291005291,72
1030733.0,0.1258969341161122,73
1051135.0,0.18656229615133724,73
1071534.0,0.1278538812785388,73
1091934.0,0.1164021164021164,72
1112335.0,0.13437703848662752,73
1132735.0,0.14736164736164736,74
1153135.0,0.09845559845559845,74
1173536.0,0.18018018018018017,74
1193936.0,0.14478764478764478,74
1214337.0,0.11937377690802348,73
1234738.0,0.16988416988416988,74
1255137.0,0.1048906048906049,74
1275538.0,0.15315315315315314,74
1295938.0,0.1421957671957672,72
1316339.0,0.1715590345727332,73
1336739.0,0.09523809523809523,74
1357140.0,0.11676451402478799,73
1377540.0,0.15090543259557343,71
1397947.0,0.17221135029354206,73
1419141.0,0.08748615725359911,86
1440191.0,0.13078470824949698,71
1460602.0,0.16731016731016732,74
1481002.0,0.12907268170426064,76
1501402.0,0.15508365508365507,74
1521803.0,0.11904761904761904,74
1542193.0,0.11154598825831702,73
1562594.0,0.10038610038610038,74
1583004.0,0.16602316602316602,74
1603404.0,0.1707936507936508,75
1623805.0,0.1283068783068783,72
1644205.0,0.16666666666666666,76
1664609.0,0.1761252446183953,73
1685006.0,0.12393998695368558,73
1705407.0,0.16297786720321933,71
1725807.0,0.13401360544217686,70
1746211.0,0.12676962676962678,74
1766608.0,0.16,75
1787008.0,0.1435006435006435,74
1807409.0,0.16825396825396827,75
1827799.0,0.11904761904761904,74
1848210.0,0.06304493628437291,71
1868602.0,0.1324200913242009,73
1889010.0,0.14478764478764478,74
1909411.0,0.21296296296296297,72
1929811.0,0.1866151866151866,74
1950211.0,0.18031746031746032,75
1970612.0,0.15958815958815958,74
1991012.0,0.15720808871493802,73
2011415.0,0.15365079365079365,75
2031813.0,0.17953667953667954,74
2052213.0,0.16960208741030658,73
2072603.0,0.14157014157014158,74
2093015.0,0.1287001287001287,74
2113414.0,0.11772486772486772,72
2133816.0,0.1552511415525114,73

==> figures/onscreen_chrome_time_drift_eval.csv <==
seconds_from_last_train,acc,traces_per_label
9169.0,0.17117117117117117,111
29570.0,0.15143715143715145,111
49960.0,0.1866151866151866,111
70370.0,0.1670995670995671,110
90760.0,0.17582417582417584,104
111171.0,0.1722943722943723,110
131571.0,0.14238095238095239,100
151971.0,0.16945516945516945,111
172372.0,0.14701803051317613,103
192772.0,0.1758901758901759,111
213163.0,0.17374517374517376,111
233785.0,0.17975117975117974,111
254186.0,0.17503217503217502,111
274596.0,0.18268398268398267,110
294986.0,0.17374517374517376,111
315387.0,0.1683982683982684,110
335787.0,0.16387816387816387,111
356188.0,0.1746031746031746,111
376598.0,0.15714285714285714,110
396998.0,0.16731016731016732,111
417389.0,0.16816816816816818,111
437931.0,0.16590909090909092,110
458332.0,0.15773809523809523,112
478722.0,0.15841584158415842,101
499122.0,0.18876018876018877,111
519523.0,0.1497835497835498,110
539923.0,0.16363636363636364,110
560323.0,0.14285714285714285,111
580724.0,0.154011154011154,111
601136.0,0.13341913341913342,111
621524.0,0.145002145002145,111
641925.0,0.14516874711049468,103
662335.0,0.11904761904761904,112
682735.0,0.11777210884353742,112
703136.0,0.12457482993197279,112
723526.0,0.1093951093951094,111
743926.0,0.10639210639210639,111
764337.0,0.11607142857142858,112
784737.0,0.11625911625911627,111
805138.0,0.11368511368511368,111
825538.0,0.11969111969111969,111
845928.0,0.125,112
866329.0,0.11054421768707483,112
886729.0,0.12269412269412269,111
907129.0,0.11267006802721088,112
927530.0,0.10714285714285714,112
947940.0,0.1050170068027211,112
968331.0,0.10416666666666667,112
988741.0,0.11394557823129252,112
1009141.0,0.12372448979591837,112
1029542.0,0.11926211926211926,111
1049932.0,0.10416666666666667,112
1070342.0,0.12329931972789115,112
1090743.0,0.12670068027210885,112
1111133.0,0.10331632653061225,112
1131543.0,0.1287001287001287,111
1151944.0,0.1111111111111111,111
1172344.0,0.11819727891156463,112
1192745.0,0.11437074829931973,112
1213135.0,0.10119047619047619,112
1233545.0,0.11479591836734694,112
1253936.0,0.12627551020408162,112
1274346.0,0.10756802721088435,112
1294747.0,0.11011904761904762,112
1315147.0,0.11437074829931973,112
1335538.0,0.10682110682110682,111
1355948.0,0.11479591836734694,112
1376338.0,0.11437074829931973,112
1396758.0,0.10526315789473684,114
1418205.0,0.1132452981192477,119
1439000.0,0.11994609164420485,106
1459400.0,0.1082659478885894,106
1479800.0,0.1105121293800539,106
1500201.0,0.1091644204851752,106
1520601.0,0.1069182389937107,106
1541012.0,0.105028927458834,107
1561412.0,0.11365678346810422,106
1581802.0,0.12550066755674233,107
1602203.0,0.11275831087151841,106
1622603.0,0.11927013796172675,107
1643014.0,0.10467205750224619,106
1663404.0,0.10947930574098798,107
1683805.0,0.12016021361815754,107
1704215.0,0.12578616352201258,106
1724615.0,0.10102358700489542,107
1745016.0,0.1041388518024032,107
1765416.0,0.10062893081761007,106
1785807.0,0.11769991015274034,106
1806217.0,0.11036938139741878,107
1826607.0,0.12060525144637294,107
1847018.0,0.09479305740987984,107
1867418.0,0.1096136567834681,106
1887809.0,0.11615487316421896,107
1908219.0,0.10858923008455719,107
1928609.0,0.1054739652870494,107
1949010.0,0.1054739652870494,107
1969420.0,0.10152740341419586,106
1989811.0,0.11170449488206498,107
2010221.0,0.10146862483311081,107
2030611.0,0.11230907457322552,106
2051011.0,0.10601976639712489,106
2071422.0,0.09703504043126684,106
2091822.0,0.11292517006802721,105
2112212.0,0.10702947845804989,105
2132613.0,0.11455525606469003,106

==> figures/onscreen_firefox_time_drift_eval.csv <==
seconds_from_last_train,acc,traces_per_label
9169.0,0.12154195011337869,105
29569.0,0.13968253968253969,105
49970.0,0.1165532879818594,105
70370.0,0.1365079365079365,105
90770.0,0.13741496598639455,105
111171.0,0.13015873015873017,105
131571.0,0.14421768707482993,105
151971.0,0.12108843537414966,105
172372.0,0.12335600907029479,105
192773.0,0.12545787545787546,104
213172.0,0.11836734693877551,105
233795.0,0.12970521541950114,105
254195.0,0.14331065759637188,105
274597.0,0.1251700680272109,105
294996.0,0.12607709750566892,105
315396.0,0.1292517006802721,105
335797.0,0.11972789115646258,105
356198.0,0.1287981859410431,105
376598.0,0.1219954648526077,105
396998.0,0.13877551020408163,105
417398.0,0.1346938775510204,105
437932.0,0.12290249433106576,105
458331.0,0.12426303854875284,105
478732.0,0.12607709750566892,105
499132.0,0.13786848072562358,105
519532.0,0.13378684807256236,105
539934.0,0.12970521541950114,105
560333.0,0.13242630385487528,105
580733.0,0.11564625850340136,105
601134.0,0.127437641723356,105
621535.0,0.13424036281179139,105
641934.0,0.12290249433106576,105
662335.0,0.14467120181405896,105
682735.0,0.13786848072562358,105
703137.0,0.12698412698412698,105
723536.0,0.12244897959183673,105
743936.0,0.11700680272108843,105
764337.0,0.11882086167800454,105
784738.0,0.12607709750566892,105
805137.0,0.13514739229024944,105
825538.0,0.12471655328798185,105
845938.0,0.12244897959183673,105
866342.0,0.12335600907029479,105
886739.0,0.1328798185941043,105
907139.0,0.10748299319727891,105
927539.0,0.12018140589569161,105
947940.0,0.13696145124716552,105
968341.0,0.1306122448979592,105
988741.0,0.11927437641723355,105
1009141.0,0.13424036281179139,105
1029541.0,0.12607709750566892,105
1049943.0,0.12244897959183673,105
1070342.0,0.11609977324263039,105
1090742.0,0.11836734693877551,105
1111143.0,0.1292517006802721,105
1131543.0,0.12789115646258503,105
1151943.0,0.1310657596371882,105
1172344.0,0.11972789115646258,105
1192744.0,0.13015873015873017,105
1213145.0,0.12698412698412698,105
1233546.0,0.13333333333333333,105
1253946.0,0.1360544217687075,105
1274346.0,0.1401360544217687,105
1294746.0,0.12562358276643992,105
1315147.0,0.1473922902494331,105
1335547.0,0.11564625850340136,105
1355948.0,0.12834467120181406,105
1376348.0,0.1292517006802721,105
1397023.0,0.12207792207792208,110
1418477.0,0.11668811668811668,111
1439009.0,0.1219954648526077,105
1459410.0,0.13514739229024944,105
1479810.0,0.1365079365079365,105
1500211.0,0.12380952380952381,105
1520611.0,0.1251700680272109,105
1541011.0,0.12290249433106576,105
1561413.0,0.12653061224489795,105
1581812.0,0.11700680272108843,105
1602213.0,0.11383219954648525,105
1622613.0,0.11519274376417234,105
1643013.0,0.1251700680272109,105
1663415.0,0.13151927437641722,105
1683814.0,0.13424036281179139,105
1704215.0,0.12290249433106576,105
1724615.0,0.12607709750566892,105
1745017.0,0.13242630385487528,105
1765416.0,0.12063492063492064,105
1785816.0,0.13741496598639455,105
1806217.0,0.12834467120181406,105
1826617.0,0.1165532879818594,105
1847018.0,0.13151927437641722,105
1867418.0,0.11201814058956916,105
1887818.0,0.12426303854875284,105
1908220.0,0.12154195011337869,105
1928619.0,0.13696145124716552,105
1949019.0,0.12063492063492064,105
1969420.0,0.11882086167800454,105
1989820.0,0.13242630385487528,105
2010222.0,0.1111111111111111,105
2030621.0,0.11836734693877551,105
2051021.0,0.12063492063492064,105
2071422.0,0.13333333333333333,105
2091823.0,0.1292517006802721,105
2112222.0,0.11836734693877551,105
